Secure Goal-Oriented Communication: Defending against Eavesdropping Timing Attacks

Goal-oriented Communication (GoC) is a new paradigm that plans data transmission to occur only when it is instrumental for the receiver to achieve a certain goal. This leads to the advantage of reducing the frequency of transmissions significantly while maintaining adherence to the receiver's objectives. However, GoC scheduling also opens a timing-based side channel that an eavesdropper can exploit to obtain information about the state of the system. This type of attack sidesteps even information-theoretic security, as it exploits the timing of updates rather than their content. In this work, we study such an eavesdropping attack against pull-based goal-oriented scheduling for remote monitoring and control of Markov processes. We provide a theoretical framework for defining the effectiveness of the attack and propose possible countermeasures, including two practical heuristics that provide a balance between the performance gains offered by GoC and the amount of leaked information. Our results show that, while a naive goal-oriented scheduler allows the eavesdropper to correctly guess the system state about 60% of the time, our heuristic defenses can halve the leakage with a marginal reduction of the benefits of goal-oriented approaches.

==> tikz_fig/control/effective_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9179761541126013
0.2	2	0.9546284757901031
0.2	3	0.9122914777161812
0.2	4	0.8691683440277946
0.2	5	0.8778148647906289
0.2	6	0.7573228286074525
0.2	7	0.7542081455268054
0.2	8	0.8475461985921605
0.4	1	0.9275377499589045
0.4	2	0.842412942342939
0.4	3	0.8809483571157408
0.4	4	0.8343317046946913
0.4	5	0.7666546673295285
0.4	6	0.6980395443040429
0.4	7	0.6895435224560866
0.4	8	0.747758589589742
0.6	1	0.8828465836175775
0.6	2	0.9077326788165591
0.6	3	0.8910431287875473
0.6	4	0.9015650536884741
0.6	5	0.7614732281684813
0.6	6	0.7535122262080541
0.6	7	0.6716892851578093
0.6	8	0.7988760049032104
0.8	1	0.9675832322103165
0.8	2	0.8708885802862151
0.8	3	0.8525876021471349
0.8	4	0.8027355140741251
0.8	5	0.770690486557272
0.8	6	0.6159799188307656
0.8	7	0.6758163564963336
0.8	8	0.7273306370422536
1.0	1	0.9122767237402952
1.0	2	0.8361707082170206
1.0	3	0.842422349462414
1.0	4	0.8653468140855756
1.0	5	0.7247816402044844
1.0	6	0.621309624304063
1.0	7	0.664282578424269
1.0	8	0.7613968191883644
1.2	1	0.9240940897730567
1.2	2	0.8475346258236103
1.2	3	0.7903385583018135
1.2	4	0.8288427869902188
1.2	5	0.7545274634187562
1.2	6	0.6192845902528921
1.2	7	0.6665555177768263
1.2	8	0.7533211393321382
1.4	1	0.8897779559199519
1.4	2	0.8759620033373565
1.4	3	0.8047265254343943
1.4	4	0.7925650397417691
1.4	5	0.7549714231527194
1.4	6	0.6155152958519501
1.4	7	0.619921055115405
1.4	8	0.6416123571039757
1.6	1	0.8724880549087646
1.6	2	0.8276165453579984
1.6	3	0.7832817362964748
1.6	4	0.7051624931677286
1.6	5	0.7106116313267985
1.6	6	0.5864591449713052
1.6	7	0.6571728557460494
1.6	8	0.7138502471918098
1.8	1	0.7902533829458809
1.8	2	0.8610469229590393
1.8	3	0.7983963821529889
1.8	4	0.7508588642937255
1.8	5	0.6640021136619975
1.8	6	0.6279931778793979
1.8	7	0.6514303364846904
1.8	8	0.6103532483580378
2.0	1	0.8360131393968597
2.0	2	0.8535850563787649
2.0	3	0.8509743173926421
2.0	4	0.7590723099707568
2.0	5	0.7035177066596646
2.0	6	0.6212803519762035
2.0	7	0.593147925320795
2.0	8	0.6549675169410405


==> tikz_fig/control/effective_data/entropy.dat <==
0.2	1	2.055594665751574
0.2	2	2.2375296960883895
0.2	3	1.8751598731510863
0.2	4	1.980616646469066
0.2	5	1.9056386271865582
0.2	6	1.9890390311095896
0.2	7	1.9046718259619873
0.2	8	1.7405483661307897
0.4	1	2.2799318880879924
0.4	2	2.220088091296238
0.4	3	2.2026464865040865
0.4	4	2.092785257637275
0.4	5	2.083396071772181
0.4	6	1.9367142167331348
0.4	7	2.029133840807794
0.4	8	2.0488828279013442
0.6	1	2.204953868805485
0.6	2	2.1790898793728095
0.6	3	2.156436674466757
0.6	4	2.167763276919783
0.6	5	2.0730362705437253
0.6	6	2.1125342447308255
0.6	7	1.9334400332071653
0.6	8	2.101207642277799
0.8	1	2.2162804712585116
0.8	2	2.19883886646636
0.8	3	2.182897499410536
0.8	4	2.1276684672215787
0.8	5	2.055594665751574
0.8	6	1.6556477244714303
0.8	7	1.896249441321464
0.8	8	2.182897499410536
1.0	1	2.200339104202688
1.0	2	1.8594288151492289
1.0	3	2.0837660374856473
1.0	4	2.0640170503920974
1.0	5	1.9683232427914685
1.0	6	1.320419073044282
1.0	7	1.6972427719059628
1.0	8	2.1215534648824534
1.2	1	2.1003042400525755
1.2	2	2.054627864527003
1.2	3	1.8730627999036535
1.2	4	1.9692900440160397
1.2	5	1.672655964550768
1.2	6	0.9037870191425919
1.2	7	1.5268057270336046
1.2	8	2.123860847183852
1.4	1	1.9674513705214633
1.4	2	2.1186492470699507
1.4	3	2.0549978302404694
1.4	4	1.5844773252266489
1.4	5	1.5871829603371164
1.4	6	1.036130514706507
1.4	7	0.9994808267432207
1.4	8	2.0178072383547674
1.6	1	1.5133107401206578
1.6	2	1.851006430508705
1.6	3	1.1030673966114057
1.6	4	1.2624126210415159
1.6	5	1.4416069043641195
1.6	6	0.5627298200345141
1.6	7	0.8685006460951055
1.6	8	1.7518749685838158
1.8	1	1.3897154547004784
1.8	2	1.9913464134109882
1.8	3	1.4703751116092976
1.8	4	1.5766517760972298
1.8	5	0.7290788307107905
1.8	6	0.1461447460085638
1.8	7	0.7662694225964921
1.8	8	1.0078069537235907
2.0	1	1.8486990482073065
2.0	2	1.6312839727750832
2.0	3	1.5052583211936008
2.0	4	1.4380223399852408
2.0	5	1.1124565824765003
2.0	6	0.1461447460085638
2.0	7	0.1461447460085638
2.0	8	1.028089377328898


==> tikz_fig/control/effective_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.789
0.2	2	0.812
0.2	3	0.8939999999999999
0.2	4	0.8400000000000001
0.2	5	0.766
0.2	6	0.6539999999999999
0.2	7	0.4875
0.2	8	0.612
0.4	1	0.7729999999999999
0.4	2	0.8415000000000001
0.4	3	0.7750000000000001
0.4	4	0.7785000000000001
0.4	5	0.7470000000000001
0.4	6	0.6355000000000001
0.4	7	0.38049999999999995
0.4	8	0.5675
0.6	1	0.761
0.6	2	0.7725
0.6	3	0.7635
0.6	4	0.589
0.6	5	0.476
0.6	6	0.5165
0.6	7	0.3095
0.6	8	0.44400000000000006
0.8	1	0.873
0.8	2	0.6814999999999999
0.8	3	0.6515
0.8	4	0.6020000000000001
0.8	5	0.45550000000000007
0.8	6	0.26799999999999996
0.8	7	0.251
0.8	8	0.365
1.0	1	0.7404999999999999
1.0	2	0.48950000000000005
1.0	3	0.4585
1.0	4	0.633
1.0	5	0.4135
1.0	6	0.20600000000000002
1.0	7	0.2185
1.0	8	0.316
1.2	1	0.646
1.2	2	0.4405
1.2	3	0.5345
1.2	4	0.5155
1.2	5	0.27249999999999996
1.2	6	0.128
1.2	7	0.15350000000000003
1.2	8	0.277
1.4	1	0.5095000000000001
1.4	2	0.5860000000000001
1.4	3	0.38499999999999995
1.4	4	0.2565
1.4	5	0.255
1.4	6	0.14200000000000002
1.4	7	0.10250000000000001
1.4	8	0.229
1.6	1	0.43549999999999994
1.6	2	0.394
1.6	3	0.213
1.6	4	0.31100000000000005
1.6	5	0.22000000000000003
1.6	6	0.11250000000000002
1.6	7	0.10850000000000001
1.6	8	0.22400000000000003
1.8	1	0.343
1.8	2	0.5840000000000001
1.8	3	0.369
1.8	4	0.32499999999999996
1.8	5	0.1585
1.8	6	0.0885
1.8	7	0.11499999999999999
1.8	8	0.1335
2.0	1	0.526
2.0	2	0.3775
2.0	3	0.2505
2.0	4	0.33199999999999996
2.0	5	0.174
2.0	6	0.10899999999999999
2.0	7	0.091
2.0	8	0.1095


==> tikz_fig/control/effective_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.8683617233414596
0.2	2	0.8690309225660748
0.2	3	0.9082443118788162
0.2	4	0.8816175908660705
0.2	5	0.8108668701693826
0.2	6	0.7345116590383319
0.2	7	0.6180528735190804
0.2	8	0.715752486270998
0.4	1	0.8499417961786833
0.4	2	0.8847108352404887
0.4	3	0.8324842113319312
0.4	4	0.8211866399873221
0.4	5	0.7687760854146382
0.4	6	0.6762994180560997
0.4	7	0.5015936867767088
0.4	8	0.6480543870027595
0.6	1	0.8420586400469757
0.6	2	0.8492286379964664
0.6	3	0.7923275344630628
0.6	4	0.6990286322417665
0.6	5	0.5702004289017508
0.6	6	0.6129478488485146
0.6	7	0.4246530443501097
0.6	8	0.5572480652959142
0.8	1	0.9097648149974645
0.8	2	0.7642630037022358
0.8	3	0.7135227045870777
0.8	4	0.6648133742161881
0.8	5	0.4948985307972352
0.8	6	0.3227062248337579
0.8	7	0.3441086471007976
0.8	8	0.4913674690935566
1.0	1	0.8058904477208897
1.0	2	0.5556892928561148
1.0	3	0.5193114344903662
1.0	4	0.6734896002606717
1.0	5	0.47644296413772214
1.0	6	0.2583332792145056
1.0	7	0.271260297157966
1.0	8	0.4265234133876842
1.2	1	0.7874821454437044
1.2	2	0.4984003860325258
1.2	3	0.6189434509117904
1.2	4	0.4950912192988556
1.2	5	0.3260435278548367
1.2	6	0.11267786665670484
1.2	7	0.20267070041305962
1.2	8	0.3855420175050408
1.4	1	0.5731006836454579
1.4	2	0.6541318886884568
1.4	3	0.5058925529255164
1.4	4	0.33017037210182426
1.4	5	0.32505195833839007
1.4	6	0.1330445002941967
1.4	7	0.11326774086546525
1.4	8	0.3238258062279278
1.6	1	0.4702484147639324
1.6	2	0.5205973785475749
1.6	3	0.21671731577250303
1.6	4	0.33333152433383884
1.6	5	0.24833051159848285
1.6	6	0.0825985775842035
1.6	7	0.12178340811974417
1.6	8	0.2661846811968981
1.8	1	0.37737124690957285
1.8	2	0.6573161800931009
1.8	3	0.405530139423717
1.8	4	0.34638213235616827
1.8	5	0.14843986616894628
1.8	6	0.04997552451301907
1.8	7	0.10430920528758211
1.8	8	0.10389077484637865
2.0	1	0.5832902467405774
2.0	2	0.459993591854668
2.0	3	0.29631698076490204
2.0	4	0.3337682414913963
2.0	5	0.18240061873490904
2.0	6	0.07610454498844604
2.0	7	0.05277990386154824
2.0	8	0.09772685921907857


==> tikz_fig/control/effective_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.8714000000000001
0.1	2	0.8354000000000001
0.1	3	0.7478000000000001
0.1	4	0.6726000000000001
0.1	5	0.5712
0.1	6	0.4756
0.1	7	0.37820000000000004
0.1	8	0.32789999999999997
0.1	9	0.3221
0.2	1	0.8436000000000001
0.2	2	0.7922
0.2	3	0.7154
0.2	4	0.608
0.2	5	0.5065999999999999
0.2	6	0.42219999999999996
0.2	7	0.3539999999999999
0.2	8	0.29679999999999995
0.2	9	0.2724
0.3	1	0.8132999999999999
0.3	2	0.7545
0.3	3	0.6693
0.3	4	0.5828
0.3	5	0.45670000000000005
0.3	6	0.36069999999999997
0.3	7	0.3093000000000001
0.3	8	0.26530000000000004
0.3	9	0.22190000000000004
0.4	1	0.825
0.4	2	0.7599999999999999
0.4	3	0.6222
0.4	4	0.5513999999999999
0.4	5	0.4584
0.4	6	0.3218
0.4	7	0.30219999999999997
0.4	8	0.24020000000000002
0.4	9	0.2246
0.5	1	0.786
0.5	2	0.74
0.5	3	0.624
0.5	4	0.481
0.5	5	0.4115
0.5	6	0.2975
0.5	7	0.283
0.5	8	0.2045
0.5	9	0.1755
0.6	1	0.7668
0.6	2	0.6932
0.6	3	0.5806
0.6	4	0.4656
0.6	5	0.42960000000000004
0.6	6	0.326
0.6	7	0.2288
0.6	8	0.2586
0.6	9	0.1946
0.7	1	0.7569000000000001
0.7	2	0.63
0.7	3	0.6296
0.7	4	0.4754
0.7	5	0.3912
0.7	6	0.25639999999999996
0.7	7	0.2198
0.7	8	0.186
0.7	9	0.154
0.8	1	0.7482000000000001
0.8	2	0.6844
0.8	3	0.6103999999999999
0.8	4	0.5111999999999999
0.8	5	0.3448
0.8	6	0.2544
0.8	7	0.23560000000000003
0.8	8	0.18560000000000001
0.8	9	0.1724
0.9	1	0.7035999999999999
0.9	2	0.6847000000000001
0.9	3	0.5722999999999999
0.9	4	0.45389999999999997
0.9	5	0.3153
0.9	6	0.24889999999999998
0.9	7	0.19739999999999996
0.9	8	0.1709
0.9	9	0.1575


==> tikz_fig/control/effective_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.8611761541126011
0.2	2	0.8967284757901028
0.2	3	0.8529914777161813
0.2	4	0.8101683440277945
0.2	5	0.8089148647906287
0.2	6	0.7016228286074523
0.2	7	0.6979081455268054
0.2	8	0.7626461985921605
0.4	1	0.8651377499589044
0.4	2	0.7786129423429391
0.4	3	0.8173483571157408
0.4	4	0.7587317046946913
0.4	5	0.6828546673295283
0.4	6	0.605639544304043
0.4	7	0.6169435224560865
0.4	8	0.642758589589742
0.6	1	0.7868465836175776
0.6	2	0.8090326788165593
0.6	3	0.8028431287875474
0.6	4	0.803165053688474
0.6	5	0.6423732281684813
0.6	6	0.6320122262080543
0.6	7	0.5813892851578094
0.6	8	0.6644760049032105
0.8	1	0.8339832322103169
0.8	2	0.7508885802862152
0.8	3	0.7401876021471349
0.8	4	0.6803355140741252
0.8	5	0.654690486557272
0.8	6	0.5079799188307657
0.8	7	0.5670163564963338
0.8	8	0.5833306370422537
1.0	1	0.7637767237402954
1.0	2	0.7146707082170206
1.0	3	0.7094223494624139
1.0	4	0.7153468140855755
1.0	5	0.5792816402044845
1.0	6	0.5058096243040631
1.0	7	0.5372825784242689
1.0	8	0.5928968191883643
1.2	1	0.7434940897730569
1.2	2	0.6981346258236101
1.2	3	0.6349385583018136
1.2	4	0.6860427869902186
1.2	5	0.613527463418756
1.2	6	0.4926845902528922
1.2	7	0.5285555177768264
1.2	8	0.571521139332138
1.4	1	0.725977955919952
1.4	2	0.6918620033373565
1.4	3	0.6276265254343943
1.4	4	0.6350650397417692
1.4	5	0.5862714231527193
1.4	6	0.46571529585195004
1.4	7	0.4687210551154049
1.4	8	0.44841235710397565
1.6	1	0.6852880549087645
1.6	2	0.6380165453579986
1.6	3	0.6168817362964747
1.6	4	0.5291624931677286
1.6	5	0.5354116313267985
1.6	6	0.42485914497130517
1.6	7	0.48677285574604934
1.6	8	0.5122502471918098
1.8	1	0.5985533829458809
1.8	2	0.6423469229590394
1.8	3	0.5922963821529889
1.8	4	0.5447588642937253
1.8	5	0.4786021136619974
1.8	6	0.4479931778793979
1.8	7	0.4624303364846904
1.8	8	0.4159532483580379
2.0	1	0.6050131393968596
2.0	2	0.6315850563787649
2.0	3	0.6349743173926419
2.0	4	0.5350723099707569
2.0	5	0.4895177066596646
2.0	6	0.41428035197620333
2.0	7	0.392147925320795
2.0	8	0.43896751694104064


==> tikz_fig/control/effective_data/transmission.dat <==
0.2	1	0.3017
0.2	2	0.29927
0.2	3	0.31078
0.2	4	0.30073
0.2	5	0.34229
0.2	6	0.2827
0.2	7	0.28043
0.2	8	0.42722
0.4	1	0.16166
0.4	2	0.17358
0.4	3	0.16597
0.4	4	0.19526
0.4	5	0.21316
0.4	6	0.23489
0.4	7	0.18937
0.4	8	0.26834
0.6	1	0.16528
0.6	2	0.17393
0.6	3	0.15684
0.6	4	0.1694
0.6	5	0.20098
0.6	6	0.21014
0.6	7	0.15427
0.6	8	0.22697
0.8	1	0.16579
0.8	2	0.15382
0.8	3	0.14477
0.8	4	0.1621
0.8	5	0.14837
0.8	6	0.1363
0.8	7	0.13941
0.8	8	0.1853
1.0	1	0.15279
1.0	2	0.12645
1.0	3	0.13719
1.0	4	0.15675
1.0	5	0.14525
1.0	6	0.12097
1.0	7	0.13072
1.0	8	0.17478
1.2	1	0.15103
1.2	2	0.12997
1.2	3	0.13123
1.2	4	0.12617
1.2	5	0.12498
1.2	6	0.11063
1.2	7	0.11958
1.2	8	0.15873
1.4	1	0.12681
1.4	2	0.13682
1.4	3	0.12854
1.4	4	0.11869
1.4	5	0.1236
1.4	6	0.11223
1.4	7	0.11337
1.4	8	0.14494
1.6	1	0.12114
1.6	2	0.1269
1.6	3	0.1099
1.6	4	0.11857
1.6	5	0.11419
1.6	6	0.10715
1.6	7	0.10996
1.6	8	0.13023
1.8	1	0.11438
1.8	2	0.12808
1.8	3	0.1178
1.8	4	0.11923
1.8	5	0.108
1.8	6	0.10204
1.8	7	0.10966
1.8	8	0.1126
2.0	1	0.12048
2.0	2	0.11547
2.0	3	0.11334
2.0	4	0.11714
2.0	5	0.11131
2.0	6	0.10384
2.0	7	0.10192
2.0	8	0.11143


==> tikz_fig/control/heuristic_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.8026935535359536
0.2	2	0.868904505508457
0.2	3	0.8020485519715581
0.2	4	0.7999600238030753
0.2	5	0.8069025445183898
0.2	6	0.7803538029320498
0.2	7	0.7380354782815001
0.2	8	0.8884576098609227
0.4	1	0.8058876918654901
0.4	2	0.7895328268724129
0.4	3	0.734703660680206
0.4	4	0.7537430318168672
0.4	5	0.7277075950056383
0.4	6	0.684222149232868
0.4	7	0.6487101104742984
0.4	8	0.7477740587454775
0.6	1	0.7242339966805889
0.6	2	0.7449254590982115
0.6	3	0.7482313309129847
0.6	4	0.7377648250785044
0.6	5	0.687886153695821
0.6	6	0.71481347679191
0.6	7	0.6584870784180316
0.6	8	0.7622362821003266
0.8	1	0.7048280367705344
0.8	2	0.8174888453696587
0.8	3	0.7573740016354771
0.8	4	0.6917804775297582
0.8	5	0.7296725279004554
0.8	6	0.6713937702047964
0.8	7	0.5713137030459573
0.8	8	0.6836590526377158
1.0	1	0.7387071041991435
1.0	2	0.6906643454314013
1.0	3	0.7695381908470018
1.0	4	0.678865984368527
1.0	5	0.6655875352404402
1.0	6	0.6287083505771492
1.0	7	0.6388505538822562
1.0	8	0.672874016310889
1.2	1	0.7540421606548516
1.2	2	0.7975194560094468
1.2	3	0.7173004580347333
1.2	4	0.6557466760963022
1.2	5	0.6637357662743747
1.2	6	0.6947636135531716
1.2	7	0.5958779223408743
1.2	8	0.6837493034925124
1.4	1	0.8273190948777561
1.4	2	0.6937584802529548
1.4	3	0.6956077366381287
1.4	4	0.7307390476754521
1.4	5	0.6307979857562275
1.4	6	0.6383171821328553
1.4	7	0.5849883792310822
1.4	8	0.6803730005025271
1.6	1	0.7480576820555334
1.6	2	0.7324994650729855
1.6	3	0.7782263836680507
1.6	4	0.7575508882525285
1.6	5	0.7278213172398433
1.6	6	0.6536700688757868
1.6	7	0.531892328620283
1.6	8	0.6220290120010931
1.8	1	0.7202021529900421
1.8	2	0.6920739131204068
1.8	3	0.7446740033986148
1.8	4	0.6791099173098185
1.8	5	0.6510515102903792
1.8	6	0.6214159418052108
1.8	7	0.6440763457474139
1.8	8	0.6030093099257992
2.0	1	0.7092787691468725
2.0	2	0.7637170522771773
2.0	3	0.7968433853591584
2.0	4	0.7653409588053008
2.0	5	0.6686891786417232
2.0	6	0.6446586048082636
2.0	7	0.5983846725112459
2.0	8	0.6178744563207206


==> tikz_fig/control/heuristic_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.43000000000000005
0.2	2	0.421
0.2	3	0.47350000000000003
0.2	4	0.37350000000000005
0.2	5	0.40149999999999997
0.2	6	0.3305
0.2	7	0.337
0.2	8	0.3805
0.4	1	0.41400000000000003
0.4	2	0.426
0.4	3	0.35750000000000004
0.4	4	0.4880000000000001
0.4	5	0.4215
0.4	6	0.39
0.4	7	0.34550000000000003
0.4	8	0.3605
0.6	1	0.43
0.6	2	0.4445
0.6	3	0.3905
0.6	4	0.4149999999999999
0.6	5	0.44299999999999995
0.6	6	0.3255
0.6	7	0.2755
0.6	8	0.3075
0.8	1	0.41999999999999993
0.8	2	0.4585
0.8	3	0.425
0.8	4	0.399
0.8	5	0.358
0.8	6	0.255
0.8	7	0.22800000000000004
0.8	8	0.251
1.0	1	0.44750000000000006
1.0	2	0.30999999999999994
1.0	3	0.3645
1.0	4	0.38299999999999995
1.0	5	0.355
1.0	6	0.18
1.0	7	0.19949999999999998
1.0	8	0.255
1.2	1	0.36150000000000004
1.2	2	0.44250000000000006
1.2	3	0.348
1.2	4	0.3505
1.2	5	0.2705
1.2	6	0.09999999999999999
1.2	7	0.149
1.2	8	0.22350000000000003
1.4	1	0.3865
1.4	2	0.4135
1.4	3	0.34750000000000003
1.4	4	0.29
1.4	5	0.255
1.4	6	0.1275
1.4	7	0.1305
1.4	8	0.2265
1.6	1	0.327
1.6	2	0.3315
1.6	3	0.21599999999999997
1.6	4	0.22399999999999998
1.6	5	0.231
1.6	6	0.11550000000000002
1.6	7	0.1085
1.6	8	0.178
1.8	1	0.265
1.8	2	0.3695
1.8	3	0.27999999999999997
1.8	4	0.27949999999999997
1.8	5	0.11800000000000002
1.8	6	0.0865
1.8	7	0.11200000000000002
1.8	8	0.142
2.0	1	0.3365
2.0	2	0.31650000000000006
2.0	3	0.2715000000000001
2.0	4	0.26399999999999996
2.0	5	0.163
2.0	6	0.089
2.0	7	0.077
2.0	8	0.11750000000000001


==> tikz_fig/control/heuristic_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.5137178322297593
0.2	2	0.5299396745283916
0.2	3	0.5178080828151094
0.2	4	0.5031453320577955
0.2	5	0.47863834648548964
0.2	6	0.46534883804076177
0.2	7	0.43830261900311207
0.2	8	0.46069365321544786
0.4	1	0.5082063178861894
0.4	2	0.5134407835979548
0.4	3	0.4797740909625229
0.4	4	0.501276844640754
0.4	5	0.5029191387405219
0.4	6	0.469613163234746
0.4	7	0.42490436963127626
0.4	8	0.45405770308575955
0.6	1	0.5201214605850646
0.6	2	0.5181595014101908
0.6	3	0.45843424153241985
0.6	4	0.47066838225115254
0.6	5	0.4735548836281473
0.6	6	0.45119135555247436
0.6	7	0.3832533702488289
0.6	8	0.4257880224639248
0.8	1	0.5113568863858371
0.8	2	0.4981897576646646
0.8	3	0.49391509240458636
0.8	4	0.4650653205257817
0.8	5	0.4141945342312118
0.8	6	0.30360614852457707
0.8	7	0.3233644897092244
0.8	8	0.40802502082045156
1.0	1	0.510110024922019
1.0	2	0.3921940068467083
1.0	3	0.4659614915876725
1.0	4	0.4711820634243259
1.0	5	0.39660974467635474
1.0	6	0.2426454081435842
1.0	7	0.23919056747527923
1.0	8	0.38152571814210157
1.2	1	0.4836336560717508
1.2	2	0.4681548200378168
1.2	3	0.44523912322857695
1.2	4	0.41505114879032023
1.2	5	0.31276635630524124
1.2	6	0.11973017308659437
1.2	7	0.1949289265060908
1.2	8	0.3338340289545115
1.4	1	0.4428861329669673
1.4	2	0.46936832865231065
1.4	3	0.43822834613901096
1.4	4	0.2988914053999007
1.4	5	0.29834061371483545
1.4	6	0.13926221769110683
1.4	7	0.13269707976646627
1.4	8	0.288763826343114
1.6	1	0.3625328046575463
1.6	2	0.40902967974085785
1.6	3	0.22059048897489517
1.6	4	0.30056123394838546
1.6	5	0.24295085320154958
1.6	6	0.08968058110826187
1.6	7	0.10710702588893803
1.6	8	0.23833467696398447
1.8	1	0.3156382150239946
1.8	2	0.43749563552118936
1.8	3	0.35886375889118494
1.8	4	0.31122590860687044
1.8	5	0.1197747092651287
1.8	6	0.05245267132795754
1.8	7	0.09533167149845082
1.8	8	0.11087025870035347
2.0	1	0.4236133017637539
2.0	2	0.355526208250684
2.0	3	0.28020555232351907
2.0	4	0.2780282996195625
2.0	5	0.15243673585644282
2.0	6	0.056134445599378746
2.0	7	0.04791516332101664
2.0	8	0.08644951951648064


==> tikz_fig/control/heuristic_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.7936000000000001
0.1	2	0.7818000000000002
0.1	3	0.7437000000000001
0.1	4	0.6623000000000002
0.1	5	0.5664000000000001
0.1	6	0.4587000000000001
0.1	7	0.3893000000000001
0.1	8	0.3065
0.1	9	0.31370000000000003
0.2	1	0.7282000000000001
0.2	2	0.6664000000000001
0.2	3	0.6448
0.2	4	0.5811999999999999
0.2	5	0.48059999999999997
0.2	6	0.35879999999999995
0.2	7	0.2752
0.2	8	0.2694
0.2	9	0.22979999999999998
0.3	1	0.7458999999999999
0.3	2	0.6297
0.3	3	0.5448999999999999
0.3	4	0.48569999999999997
0.3	5	0.41180000000000005
0.3	6	0.27090000000000003
0.3	7	0.25730000000000003
0.3	8	0.2253
0.3	9	0.1993
0.4	1	0.622
0.4	2	0.5685999999999999
0.4	3	0.47999999999999987
0.4	4	0.41019999999999995
0.4	5	0.3041999999999999
0.4	6	0.24899999999999997
0.4	7	0.2562
0.4	8	0.18799999999999997
0.4	9	0.1348
0.5	1	0.5125
0.5	2	0.59
0.5	3	0.45
0.5	4	0.402
0.5	5	0.271
0.5	6	0.2255
0.5	7	0.1755
0.5	8	0.18
0.5	9	0.165
0.6	1	0.5848000000000002
0.6	2	0.43520000000000003
0.6	3	0.4106000000000001
0.6	4	0.3548
0.6	5	0.26520000000000005
0.6	6	0.175
0.6	7	0.1722
0.6	8	0.13060000000000002
0.6	9	0.12140000000000001
0.7	1	0.5075999999999999
0.7	2	0.4045999999999999
0.7	3	0.3843
0.7	4	0.2954
0.7	5	0.20839999999999997
0.7	6	0.168
0.7	7	0.1266
0.7	8	0.1298
0.7	9	0.1315
0.8	1	0.4612
0.8	2	0.3414
0.8	3	0.31880000000000003
0.8	4	0.301
0.8	5	0.22679999999999997
0.8	6	0.1692
0.8	7	0.12819999999999998
0.8	8	0.1298
0.8	9	0.13720000000000002
0.9	1	0.4988
0.9	2	0.44439999999999996
0.9	3	0.36029999999999995
0.9	4	0.3716
0.9	5	0.2186
0.9	6	0.21280000000000002
0.9	7	0.15619999999999998
0.9	8	0.146
0.9	9	0.1445


==> tikz_fig/control/heuristic_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.7259935535359535
0.2	2	0.7954045055084571
0.2	3	0.7423485519715582
0.2	4	0.7216600238030753
0.2	5	0.7235025445183899
0.2	6	0.7191538029320499
0.2	7	0.6605354782815002
0.2	8	0.7936576098609228
0.4	1	0.7236876918654903
0.4	2	0.7227328268724127
0.4	3	0.673303660680206
0.4	4	0.6681430318168673
0.4	5	0.6419075950056382
0.4	6	0.5972221492328679
0.4	7	0.5823101104742985
0.4	8	0.6259740587454776
0.6	1	0.6297339966805888
0.6	2	0.6192254590982114
0.6	3	0.6402313309129848
0.6	4	0.6297648250785045
0.6	5	0.589486153695821
0.6	6	0.6182134767919101
0.6	7	0.5834870784180316
0.6	8	0.6305362821003265
0.8	1	0.5936280367705343
0.8	2	0.6674888453696586
0.8	3	0.6533740016354772
0.8	4	0.6013804775297583
0.8	5	0.6208725279004556
0.8	6	0.5641937702047964
0.8	7	0.47451370304595725
0.8	8	0.5532590526377158
1.0	1	0.5997071041991435
1.0	2	0.5851643454314013
1.0	3	0.6600381908470018
1.0	4	0.5468659843685268
1.0	5	0.5455875352404403
1.0	6	0.5197083505771494
1.0	7	0.5223505538822562
1.0	8	0.5323740163108889
1.2	1	0.6142421606548517
1.2	2	0.6511194560094469
1.2	3	0.5817004580347335
1.2	4	0.5273466760963023
1.2	5	0.5317357662743747
1.2	6	0.5723636135531717
1.2	7	0.4674779223408745
1.2	8	0.5373493034925122
1.4	1	0.6481190948777561
1.4	2	0.5404584802529548
1.4	3	0.5472077366381287
1.4	4	0.584439047675452
1.4	5	0.4767979857562275
1.4	6	0.4948171821328553
1.4	7	0.43728837923108205
1.4	8	0.5109730005025271
1.6	1	0.5864576820555334
1.6	2	0.5628994650729855
1.6	3	0.6126263836680508
1.6	4	0.5919508882525284
1.6	5	0.5582213172398433
1.6	6	0.49367006887578685
1.6	7	0.36709232862028307
1.6	8	0.44922901200109305
1.8	1	0.5348021529900421
1.8	2	0.49677391312040664
1.8	3	0.5610740033986147
1.8	4	0.49460991730981857
1.8	5	0.46745151029037924
1.8	6	0.43961594180521085
1.8	7	0.45777634574741394
1.8	8	0.41400930992579904
2.0	1	0.4992787691468726
2.0	2	0.5447170522771774
2.0	3	0.5888433853591585
2.0	4	0.5583409588053007
2.0	5	0.4546891786417232
2.0	6	0.44365860480826375
2.0	7	0.39838467251124593
2.0	8	0.40787445632072056


==> tikz_fig/control/pde_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.931668215932522
0.2	2	0.9578529844389385
0.2	3	0.9212578222959943
0.2	4	0.9586772371491055
0.2	5	0.8161815348492644
0.2	6	0.7344475884786469
0.2	7	0.6783351915184683
0.2	8	0.8742370667127691
0.4	1	0.8940135124915741
0.4	2	0.9124748039415451
0.4	3	0.8992147575865237
0.4	4	0.8234517480123202
0.4	5	0.795045948071077
0.4	6	0.6988638640565357
0.4	7	0.698467999129847
0.4	8	0.7924549766905512
0.6	1	0.9149939774145615
0.6	2	0.8977507700980348
0.6	3	0.8201261562985899
0.6	4	0.7794649775089152
0.6	5	0.7870482431591699
0.6	6	0.7003377644580718
0.6	7	0.6499010426809863
0.6	8	0.8274637470786528
0.8	1	0.8971999471022146
0.8	2	0.9238553139933433
0.8	3	0.7907571197675815
0.8	4	0.8665781515541863
0.8	5	0.7984263706670627
0.8	6	0.6650104412609048
0.8	7	0.6150993909443085
0.8	8	0.7767592851429062
1.0	1	0.8441477671576465
1.0	2	0.8270232660440937
1.0	3	0.7180242338007756
1.0	4	0.7997809119057578
1.0	5	0.7571696036137958
1.0	6	0.737354052159921
1.0	7	0.6213937308719727
1.0	8	0.7114249940460644
1.2	1	0.825937289610399
1.2	2	0.89116118130705
1.2	3	0.8087309352728763
1.2	4	0.7576042106760635
1.2	5	0.7186681293868438
1.2	6	0.6614583924701488
1.2	7	0.5827002057361319
1.2	8	0.7246798847057419
1.4	1	0.8356305098600174
1.4	2	0.8507324795629427
1.4	3	0.803122254938901
1.4	4	0.766086736264048
1.4	5	0.6578849318614998
1.4	6	0.6883958681981165
1.4	7	0.5920336339148726
1.4	8	0.6501351891839589
1.6	1	0.8213388786692166
1.6	2	0.8042030986592019
1.6	3	0.8252067869267469
1.6	4	0.7766229441933522
1.6	5	0.6704772505798343
1.6	6	0.6311860833933106
1.6	7	0.5995880017774092
1.6	8	0.6257591367108397
1.8	1	0.8197943591430533
1.8	2	0.8002108039534417
1.8	3	0.7970279059069549
1.8	4	0.7404073339626206
1.8	5	0.7193853632330632
1.8	6	0.6320758444369171
1.8	7	0.6095393365751774
1.8	8	0.6432844564984557
2.0	1	0.8641720712231692
2.0	2	0.8156594062157968
2.0	3	0.8104461535871208
2.0	4	0.7750222742951903
2.0	5	0.6429310690639239
2.0	6	0.6161887377343567
2.0	7	0.5958395179843737
2.0	8	0.6599921037056455


==> tikz_fig/control/pde_data/entropy.dat <==
0.2	1	0.9724790978770256
0.2	2	0.9994808267432208
0.2	3	0.8654699693728186
0.2	4	0.9818682837421202
0.2	5	0.9164815533375638
0.2	6	0.9555822111460796
0.2	7	0.9509636324044927
0.2	8	0.7647544195674196
0.4	1	0.9994808267432208
0.4	2	1.1120753352135855
0.4	3	1.090332634792104
0.4	4	0.995803479754068
0.4	5	0.9797318396496706
0.4	6	0.9147104581324351
0.4	7	0.951703198680115
0.4	8	1.0040994054848076
0.6	1	1.026681217962623
0.6	2	1.0433832564791519
0.6	3	1.036130514706507
0.6	4	1.063132243572702
0.6	5	1.0078069537235907
0.6	6	1.0403827810064956
0.6	7	0.9037870191425919
0.6	8	1.034364036327524
0.8	1	1.0895930685164816
0.8	2	1.0895930685164816
0.8	3	1.0833071279684074
0.8	4	1.036130514706507
0.8	5	0.9994808267432207
0.8	6	0.7760810220204462
0.8	7	0.9003531789571217
0.8	8	1.0580827855515034
1.0	1	1.0568575845740762
1.0	2	0.8919307943165983
1.0	3	0.9994808267432207
1.0	4	0.9797318396496706
1.0	5	0.951703198680115
1.0	6	0.6389665889375296
1.0	7	0.8397324388499274
1.0	8	1.043383256479152
1.2	1	0.961597141686261
1.2	2	0.7688576638587279
1.2	3	0.9003531789571219
1.2	4	1.0681729054776545
1.2	5	0.7662694225964921
1.2	6	0.5905146653114488
1.2	7	0.7298712099831165
1.2	8	0.9753311982396295
1.4	1	0.7662694225964921
1.4	2	0.7697761617721898
1.4	3	0.9116797814101484
1.4	4	0.8919307943165983
1.4	5	0.7298712099831165
1.4	6	0.4676524865100599
1.4	7	0.45056120886630463
1.4	8	0.9555822111460797
1.6	1	0.8919307943165983
1.6	2	0.961597141686261
1.6	3	1.056857584574076
1.6	4	0.6277052571971504
1.6	5	0.6389665889375296
1.6	6	0.24493002679463532
1.6	7	0.3887343902209295
1.6	8	0.9291213862022999
1.8	1	0.6389665889375296
1.8	2	0.7697761617721898
1.8	3	0.9037870191425919
1.8	4	0.756332034926896
1.8	5	0.6739150692344802
1.8	6	0.0
1.8	7	0.3250829733914482
1.8	8	0.7155139308078031
2.0	1	0.9037870191425919
2.0	2	0.7775960250495186
2.0	3	0.6828690186734608
2.0	4	0.7026832764796582
2.0	5	0.5004024235381879
2.0	6	0.0
2.0	7	0.0
2.0	8	0.4676524865100599


==> tikz_fig/control/pde_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.8394999999999999
0.2	2	0.9385
0.2	3	0.8939999999999999
0.2	4	0.8775000000000001
0.2	5	0.665
0.2	6	0.6705
0.2	7	0.44700000000000006
0.2	8	0.5235
0.4	1	0.6425
0.4	2	0.7375
0.4	3	0.7195
0.4	4	0.584
0.4	5	0.504
0.4	6	0.5215
0.4	7	0.2885
0.4	8	0.577
0.6	1	0.6315
0.6	2	0.8140000000000001
0.6	3	0.571
0.6	4	0.4715000000000001
0.6	5	0.38
0.6	6	0.3435
0.6	7	0.1735
0.6	8	0.4670000000000001
0.8	1	0.858
0.8	2	0.5740000000000001
0.8	3	0.3865
0.8	4	0.4010000000000001
0.8	5	0.329
0.8	6	0.147
0.8	7	0.11300000000000002
0.8	8	0.2955
1.0	1	0.639
1.0	2	0.323
1.0	3	0.2945
1.0	4	0.27449999999999997
1.0	5	0.205
1.0	6	0.14049999999999999
1.0	7	0.153
1.0	8	0.284
1.2	1	0.4405
1.2	2	0.371
1.2	3	0.2145
1.2	4	0.2555
1.2	5	0.15299999999999997
1.2	6	0.1605
1.2	7	0.08499999999999999
1.2	8	0.15050000000000002
1.4	1	0.356
1.4	2	0.1535
1.4	3	0.3075
1.4	4	0.23700000000000002
1.4	5	0.153
1.4	6	0.11099999999999999
1.4	7	0.08549999999999999
1.4	8	0.14300000000000002
1.6	1	0.31849999999999995
1.6	2	0.30350000000000005
1.6	3	0.37100000000000005
1.6	4	0.285
1.6	5	0.1545
1.6	6	0.0875
1.6	7	0.09
1.6	8	0.1355
1.8	1	0.27
1.8	2	0.3195
1.8	3	0.32700000000000007
1.8	4	0.165
1.8	5	0.11700000000000002
1.8	6	0.07100000000000001
1.8	7	0.07999999999999999
1.8	8	0.1025
2.0	1	0.328
2.0	2	0.20400000000000001
2.0	3	0.29050000000000004
2.0	4	0.176
2.0	5	0.12349999999999998
2.0	6	0.0765
2.0	7	0.075
2.0	8	0.099


==> tikz_fig/control/pde_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.8534867299545006
0.2	2	0.9493958233519987
0.2	3	0.9108273529776298
0.2	4	0.8834149723284721
0.2	5	0.7482851011012986
0.2	6	0.7205742066859818
0.2	7	0.5351260619769959
0.2	8	0.6351552326010456
0.4	1	0.7273898497164988
0.4	2	0.7419024897146435
0.4	3	0.7587949355142929
0.4	4	0.6342338818603095
0.4	5	0.6184471353336632
0.4	6	0.6134447681676253
0.4	7	0.3489346582149464
0.4	8	0.6572638488229113
0.6	1	0.7079226495170324
0.6	2	0.8602609626140405
0.6	3	0.611225260480033
0.6	4	0.5403563448530453
0.6	5	0.44110266832552397
0.6	6	0.3940984058247195
0.6	7	0.21303101165355134
0.6	8	0.5542907306130002
0.8	1	0.8724655557254788
0.8	2	0.6688074645087856
0.8	3	0.4359496922576843
0.8	4	0.44374303969242523
0.8	5	0.36829327079483626
0.8	6	0.15675762496089105
0.8	7	0.12561759666999406
0.8	8	0.38722140113055414
1.0	1	0.6579500807821954
1.0	2	0.3668423013899478
1.0	3	0.3086599992650987
1.0	4	0.27804108607083544
1.0	5	0.22469273840781065
1.0	6	0.11405198898284645
1.0	7	0.1837356170300287
1.0	8	0.3859449290777073
1.2	1	0.4781748080439029
1.2	2	0.4409199762801167
1.2	3	0.28160123415319605
1.2	4	0.2887347067276198
1.2	5	0.14552394065075677
1.2	6	0.18000046510599618
1.2	7	0.0698119928454469
1.2	8	0.1904509220347661
1.4	1	0.39990721996334666
1.4	2	0.19940100345040346
1.4	3	0.3354622195372511
1.4	4	0.229299370487418
1.4	5	0.14955395461221188
1.4	6	0.09576738171394326
1.4	7	0.06452250367702791
1.4	8	0.16084900730465593
1.6	1	0.3445786823529736
1.6	2	0.33862328939372965
1.6	3	0.34833316497406963
1.6	4	0.25035247895846835
1.6	5	0.15201124511471065
1.6	6	0.07185230073435375
1.6	7	0.07059897407121775
1.6	8	0.12561411145104234
1.8	1	0.29902835738113714
1.8	2	0.3138896450540184
1.8	3	0.3120027383150994
1.8	4	0.1497134022160994
1.8	5	0.11524484051887529
1.8	6	0.04514165796705958
1.8	7	0.06571281206290099
1.8	8	0.0787778519028161
2.0	1	0.3597484860254996
2.0	2	0.210594750566711
2.0	3	0.2931522830392104
2.0	4	0.16145913655566088
2.0	5	0.09723168605174995
2.0	6	0.03964197679628968
2.0	7	0.036462144248025255
2.0	8	0.06467702093921175


==> tikz_fig/control/pde_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.878868215932522
0.2	2	0.8757529844389385
0.2	3	0.8468578222959942
0.2	4	0.8784772371491053
0.2	5	0.7291815348492643
0.2	6	0.667847588478647
0.2	7	0.6226351915184684
0.2	8	0.7701370667127689
0.4	1	0.8220135124915743
0.4	2	0.8380748039415451
0.4	3	0.8352147575865239
0.4	4	0.7456517480123203
0.4	5	0.6756459480710767
0.4	6	0.6002638640565358
0.4	7	0.614067999129847
0.4	8	0.6710549766905514
0.6	1	0.8201939774145615
0.6	2	0.7903507700980348
0.6	3	0.7367261562985898
0.6	4	0.6816649775089152
0.6	5	0.6886482431591698
0.6	6	0.5821377644580719
0.6	7	0.5605010426809862
0.6	8	0.6771637470786529
0.8	1	0.7703999471022147
0.8	2	0.8130553139933433
0.8	3	0.6819571197675814
0.8	4	0.7561781515541862
0.8	5	0.6916263706670626
0.8	6	0.5638104412609046
0.8	7	0.5178993909443086
0.8	8	0.6179592851429063
1.0	1	0.6971477671576464
1.0	2	0.7210232660440938
1.0	3	0.6065242338007756
1.0	4	0.6892809119057579
1.0	5	0.6331696036137957
1.0	6	0.6308540521599211
1.0	7	0.49839373087197264
1.0	8	0.5169249940460645
1.2	1	0.6867372896103993
1.2	2	0.7513611813070502
1.2	3	0.6821309352728762
1.2	4	0.6226042106760635
1.2	5	0.5908681293868436
1.2	6	0.530058392470149
1.2	7	0.459700205736132
1.2	8	0.554279884705742
1.4	1	0.6844305098600174
1.4	2	0.7037324795629428
1.4	3	0.6365222549389011
1.4	4	0.615586736264048
1.4	5	0.5087849318614999
1.4	6	0.5406958681981167
1.4	7	0.44643363391487273
1.4	8	0.46883518918395894
1.6	1	0.6477388786692165
1.6	2	0.628203098659202
1.6	3	0.643606786926747
1.6	4	0.6078229441933521
1.6	5	0.5008772505798342
1.6	6	0.47118608339331064
1.6	7	0.43798800177740926
1.6	8	0.4425591367108396
1.8	1	0.6325943591430534
1.8	2	0.6085108039534417
1.8	3	0.6044279059069549
1.8	4	0.5532073339626207
1.8	5	0.5357853632330632
1.8	6	0.45207584443691706
1.8	7	0.42683933657517753
1.8	8	0.4542844564984557
2.0	1	0.6541720712231692
2.0	2	0.6066594062157966
2.0	3	0.5984461535871208
2.0	4	0.5690222742951904
2.0	5	0.434931069063924
2.0	6	0.4161887377343566
2.0	7	0.39583951798437367
2.0	8	0.45199210370564546


==> tikz_fig/control/pde_data/transmission.dat <==
0.2	1	0.27288
0.2	2	0.41084
0.2	3	0.40583
0.2	4	0.39398
0.2	5	0.45941
0.2	6	0.34906
0.2	7	0.29734
0.2	8	0.52916
0.4	1	0.18593
0.4	2	0.19931
0.4	3	0.16644
0.4	4	0.19462
0.4	5	0.30245
0.4	6	0.25988
0.4	7	0.21279
0.4	8	0.31079
0.6	1	0.16688
0.6	2	0.18783
0.6	3	0.14701
0.6	4	0.18005
0.6	5	0.16728
0.6	6	0.20457
0.6	7	0.15588
0.6	8	0.25741
0.8	1	0.15839
0.8	2	0.13695
0.8	3	0.13546
0.8	4	0.13783
0.8	5	0.13969
0.8	6	0.13235
0.8	7	0.12669
0.8	8	0.20081
1.0	1	0.15445
1.0	2	0.11103
1.0	3	0.11584
1.0	4	0.11511
1.0	5	0.13224
1.0	6	0.11054
1.0	7	0.12561
1.0	8	0.20484
1.2	1	0.1205
1.2	2	0.12058
1.2	3	0.11343
1.2	4	0.11736
1.2	5	0.11051
1.2	6	0.1129
1.2	7	0.10963
1.2	8	0.14805
1.4	1	0.11142
1.4	2	0.11062
1.4	3	0.12223
1.4	4	0.11111
1.4	5	0.11158
1.4	6	0.10747
1.4	7	0.10865
1.4	8	0.1359
1.6	1	0.11153
1.6	2	0.11629
1.6	3	0.11861
1.6	4	0.11028
1.6	5	0.10997
1.6	6	0.1041
1.6	7	0.10558
1.6	8	0.11869
1.8	1	0.10912
1.8	2	0.1105
1.8	3	0.1107
1.8	4	0.10926
1.8	5	0.10867
1.8	6	0.1
1.8	7	0.10567
1.8	8	0.11123
2.0	1	0.11123
2.0	2	0.10839
2.0	3	0.111
2.0	4	0.10834
2.0	5	0.10881
2.0	6	0.1
2.0	7	0.1
2.0	8	0.10861


==> tikz_fig/control/periodic_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.8891695131335771
0.2	2	0.8777999946071304
0.2	3	0.8421278846862599
0.2	4	0.8675509384700065
0.2	5	0.8292679602296351
0.2	6	0.7413470254306803
0.2	7	0.739555183844656
0.2	8	0.7890050702190008
0.4	1	0.8331790795602778
0.4	2	0.7771000096863316
0.4	3	0.7348006326770478
0.4	4	0.8186460453217024
0.4	5	0.7569148440089221
0.4	6	0.7118165236253078
0.4	7	0.6437528763326835
0.4	8	0.7232587897207541
0.6	1	0.8066482528766002
0.6	2	0.786115671948262
0.6	3	0.8531824517786827
0.6	4	0.7789148470370096
0.6	5	0.7003280875551168
0.6	6	0.7264310456709792
0.6	7	0.6117604615388936
0.6	8	0.7213398272554568
0.8	1	0.7363176236249678
0.8	2	0.8752574088991508
0.8	3	0.7614204961057259
0.8	4	0.629586498843584
0.8	5	0.7202473042511952
0.8	6	0.7190384504811159
0.8	7	0.5934680726855379
0.8	8	0.714415870695861
1.0	1	0.8046069416979693
1.0	2	0.7119805852672175
1.0	3	0.6848427146485665
1.0	4	0.7460280713729552
1.0	5	0.6193013860106993
1.0	6	0.6301263303299306
1.0	7	0.6333698157754221
1.0	8	0.7101041608331471
1.2	1	0.7717618788194277
1.2	2	0.7455732223403861
1.2	3	0.7469940444309493
1.2	4	0.6609950216373537
1.2	5	0.6700414363103092
1.2	6	0.5764912759066732
1.2	7	0.6774656350034826
1.2	8	0.5961034135776064
1.4	1	0.7981446566521238
1.4	2	0.7369455626923704
1.4	3	0.7362017377592682
1.4	4	0.6858926317360255
1.4	5	0.6128329440109553
1.4	6	0.5644120031546708
1.4	7	0.6346213615313265
1.4	8	0.6610977806874144
1.6	1	0.6775123887009235
1.6	2	0.7846659717071007
1.6	3	0.6898560433176356
1.6	4	0.7178193472947713
1.6	5	0.6608683390270107
1.6	6	0.5894768724275149
1.6	7	0.6276293875397896
1.6	8	0.6239989311056752
1.8	1	0.7483540581504182
1.8	2	0.7254795947181389
1.8	3	0.676201531432495
1.8	4	0.7215454967661556
1.8	5	0.6464860895899138
1.8	6	0.6430958661576804
1.8	7	0.6358417607490362
1.8	8	0.6533060104714418
2.0	1	0.7112231688162354
2.0	2	0.7955639712541309
2.0	3	0.6938888888210506
2.0	4	0.6492437170734684
2.0	5	0.655652211842679
2.0	6	0.6282626191902808
2.0	7	0.6191538998257615
2.0	8	0.5922277816927874


==> tikz_fig/control/periodic_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.23600000000000004
0.2	2	0.23149999999999998
0.2	3	0.202
0.2	4	0.1255
0.2	5	0.1605
0.2	6	0.0965
0.2	7	0.097
0.2	8	0.11699999999999999
0.4	1	0.2125
0.4	2	0.1965
0.4	3	0.13
0.4	4	0.15100000000000002
0.4	5	0.1375
0.4	6	0.10200000000000001
0.4	7	0.08449999999999999
0.4	8	0.10800000000000001
0.6	1	0.17650000000000002
0.6	2	0.135
0.6	3	0.151
0.6	4	0.1
0.6	5	0.12050000000000001
0.6	6	0.1
0.6	7	0.08549999999999999
0.6	8	0.1155
0.8	1	0.154
0.8	2	0.22400000000000003
0.8	3	0.15199999999999997
0.8	4	0.094
0.8	5	0.10600000000000001
0.8	6	0.084
0.8	7	0.08199999999999999
0.8	8	0.0935
1.0	1	0.15250000000000002
1.0	2	0.1325
1.0	3	0.1125
1.0	4	0.139
1.0	5	0.08399999999999999
1.0	6	0.08000000000000002
1.0	7	0.08399999999999999
1.0	8	0.10200000000000001
1.2	1	0.1635
1.2	2	0.179
1.2	3	0.1155
1.2	4	0.1265
1.2	5	0.11600000000000002
1.2	6	0.07550000000000001
1.2	7	0.093
1.2	8	0.0815
1.4	1	0.1385
1.4	2	0.11700000000000002
1.4	3	0.0985
1.4	4	0.10800000000000001
1.4	5	0.08349999999999999
1.4	6	0.063
1.4	7	0.0965
1.4	8	0.092
1.6	1	0.119
1.6	2	0.12400000000000003
1.6	3	0.1155
1.6	4	0.11499999999999999
1.6	5	0.10400000000000001
1.6	6	0.081
1.6	7	0.08349999999999999
1.6	8	0.0775
1.8	1	0.11400000000000002
1.8	2	0.11700000000000002
1.8	3	0.12800000000000003
1.8	4	0.10950000000000001
1.8	5	0.095
1.8	6	0.077
1.8	7	0.077
1.8	8	0.0905
2.0	1	0.129
2.0	2	0.1145
2.0	3	0.1395
2.0	4	0.0965
2.0	5	0.1
2.0	6	0.08349999999999999
2.0	7	0.07650000000000001
2.0	8	0.082


==> tikz_fig/control/periodic_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.2382005190445929
0.2	2	0.22108744175886036
0.2	3	0.2400493764988585
0.2	4	0.12643086221873728
0.2	5	0.1130198897572285
0.2	6	0.05955304238738578
0.2	7	0.05868583614605777
0.2	8	0.06803557878789657
0.4	1	0.20925004478476866
0.4	2	0.2035552389697955
0.4	3	0.13140744646061842
0.4	4	0.17973071214983385
0.4	5	0.13791861520308532
0.4	6	0.07736136511685923
0.4	7	0.04978007712992348
0.4	8	0.06302111358771048
0.6	1	0.174192513428232
0.6	2	0.1869769671767912
0.6	3	0.1363163120058655
0.6	4	0.09304748024050019
0.6	5	0.09315469489146266
0.6	6	0.0562774909376346
0.6	7	0.04291923207687033
0.6	8	0.06008239417829564
0.8	1	0.16883549340240817
0.8	2	0.2729641549104555
0.8	3	0.1081707824972645
0.8	4	0.08855488381538815
0.8	5	0.06688615176469945
0.8	6	0.0645364085041091
0.8	7	0.04212027368388888
0.8	8	0.04715186464142263
1.0	1	0.15429142414322314
1.0	2	0.10225129013000614
1.0	3	0.11655301204257022
1.0	4	0.09502393866787796
1.0	5	0.06732518850874897
1.0	6	0.04606253897772726
1.0	7	0.04430013731317323
1.0	8	0.03958523076176955
1.2	1	0.15123492100807995
1.2	2	0.17793994146419462
1.2	3	0.12213421394517802
1.2	4	0.08401465701912499
1.2	5	0.08206231048797548
1.2	6	0.03731050226851874
1.2	7	0.046723529556777596
1.2	8	0.038879307640587404
1.4	1	0.16787197168182288
1.4	2	0.0930483699754879
1.4	3	0.08457731816931588
1.4	4	0.07367680153557495
1.4	5	0.05712490933643739
1.4	6	0.04816378264254443
1.4	7	0.04108773837881771
1.4	8	0.04075628942870609
1.6	1	0.1057623063820794
1.6	2	0.07734837168952899
1.6	3	0.1101369255213003
1.6	4	0.07415559806406236
1.6	5	0.052359106678139276
1.6	6	0.0463731631240481
1.6	7	0.03551195788114322
1.6	8	0.03368665474740233
1.8	1	0.08849694803675517
1.8	2	0.08743189263877699
1.8	3	0.08378291041994389
1.8	4	0.0745984991190057
1.8	5	0.05623994695459
1.8	6	0.049289911350310266
1.8	7	0.04184896029844597
1.8	8	0.04224766400320463
2.0	1	0.10594490842890836
2.0	2	0.11149518462520484
2.0	3	0.09621766249541662
2.0	4	0.06412119541835715
2.0	5	0.05614912866116778
2.0	6	0.046474175876175264
2.0	7	0.033987438251114006
2.0	8	0.033917550554230395


==> tikz_fig/control/periodic_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.8150000000000003
0.1	2	0.8170000000000003
0.1	3	0.7510000000000002
0.1	4	0.6820000000000003
0.1	5	0.5670000000000003
0.1	6	0.46000000000000013
0.1	7	0.37600000000000006
0.1	8	0.297
0.1	9	0.2820000000000001
0.2	1	0.731
0.2	2	0.719
0.2	3	0.664
0.2	4	0.555
0.2	5	0.45899999999999996
0.2	6	0.34199999999999986
0.2	7	0.25099999999999995
0.2	8	0.181
0.2	9	0.195
0.3	1	0.632
0.3	2	0.606
0.3	3	0.55
0.3	4	0.44700000000000006
0.3	5	0.3730000000000001
0.3	6	0.23400000000000007
0.3	7	0.192
0.3	8	0.15
0.3	9	0.15
0.4	1	0.5339999999999998
0.4	2	0.5099999999999998
0.4	3	0.4439999999999999
0.4	4	0.36899999999999994
0.4	5	0.27
0.4	6	0.19
0.4	7	0.119
0.4	8	0.118
0.4	9	0.09960000000000001
0.5	1	0.431
0.5	2	0.412
0.5	3	0.374
0.5	4	0.275
0.5	5	0.178
0.5	6	0.121
0.5	7	0.0945
0.5	8	0.053
0.5	9	0.06
0.6	1	0.322
0.6	2	0.319
0.6	3	0.24499999999999997
0.6	4	0.161
0.6	5	0.11700000000000006
0.6	6	0.06700000000000003
0.6	7	0.07959999999999999
0.6	8	0.03740000000000003
0.6	9	0.029000000000000015
0.7	1	0.23199999999999998
0.7	2	0.205
0.7	3	0.155
0.7	4	0.105
0.7	5	0.08499999999999998
0.7	6	0.040900000000000006
0.7	7	0.006000000000000013
0.7	8	0.01500000000000002
0.7	9	0.013500000000000005
0.8	1	0.13099999999999998
0.8	2	0.10599999999999997
0.8	3	0.08799999999999994
0.8	4	0.04499999999999997
0.8	5	0.05059999999999999
0.8	6	0.002999999999999984
0.8	7	-0.02500000000000001
0.8	8	-0.004000000000000007
0.8	9	0.0009999999999999929
0.9	1	0.0389999999999999
0.9	2	0.031999999999999876
0.9	3	0.0229999999999999
0.9	4	0.0022999999999999653
0.9	5	0.0017999999999999856
0.9	6	-0.0010000000000000033
0.9	7	0.006999999999999997
0.9	8	0.004999999999999994
0.9	9	-0.013000000000000003


==> tikz_fig/control/periodic_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.7891695131335772
0.2	2	0.7777999946071305
0.2	3	0.7753278846862598
0.2	4	0.7675509384700064
0.2	5	0.7292679602296349
0.2	6	0.6747470254306804
0.2	7	0.6395551838446561
0.2	8	0.6890050702190007
0.4	1	0.733179079560278
0.4	2	0.7103000096863317
0.4	3	0.6676006326770475
0.4	4	0.7186460453217024
0.4	5	0.6569148440089221
0.4	6	0.6118165236253078
0.4	7	0.5769528763326834
0.4	8	0.5898587897207541
0.6	1	0.7070482528766003
0.6	2	0.6361156719482619
0.6	3	0.7031824517786827
0.6	4	0.6289148470370096
0.6	5	0.6010280875551166
0.6	6	0.6262310456709791
0.6	7	0.5451604615388937
0.6	8	0.5713398272554568
0.8	1	0.6223176236249678
0.8	2	0.6752574088991508
0.8	3	0.661420496105726
0.8	4	0.549586498843584
0.8	5	0.6050473042511952
0.8	6	0.5854384504811158
0.8	7	0.49346807268553794
0.8	8	0.580415870695861
1.0	1	0.6606069416979692
1.0	2	0.6119805852672174
1.0	3	0.5848427146485667
1.0	4	0.6020280713729552
1.0	5	0.49430138601069923
1.0	6	0.5196263303299307
1.0	7	0.5083698157754221
1.0	8	0.5851041608331471
1.2	1	0.6391618788194275
1.2	2	0.5955732223403861
1.2	3	0.6131940444309494
1.2	4	0.5409950216373536
1.2	5	0.5200414363103091
1.2	6	0.4564912759066731
1.2	7	0.5574656350034826
1.2	8	0.47610341357760627
1.4	1	0.5664446566521238
1.4	2	0.5969455626923704
1.4	3	0.5962017377592683
1.4	4	0.5458926317360256
1.4	5	0.4728329440109554
1.4	6	0.42441200315467054
1.4	7	0.4946213615313265
1.4	8	0.48609778068741444
1.6	1	0.5175123887009235
1.6	2	0.6246659717071007
1.6	3	0.4898560433176356
1.6	4	0.5578193472947713
1.6	5	0.5008683390270107
1.6	6	0.42947687242751487
1.6	7	0.46762938753978955
1.6	8	0.4639989311056752
1.8	1	0.5683540581504183
1.8	2	0.545479594718139
1.8	3	0.4962015314324949
1.8	4	0.5415454967661557
1.8	5	0.4664860895899136
1.8	6	0.4630958661576803
1.8	7	0.45584176074903626
1.8	8	0.47330601047144166
2.0	1	0.5112231688162355
2.0	2	0.5455639712541309
2.0	3	0.49388888882105064
2.0	4	0.4492437170734684
2.0	5	0.455652211842679
2.0	6	0.4282626191902807
2.0	7	0.41915389982576146
2.0	8	0.3922277816927874


==> tikz_fig/estimate/effective_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9904999999999999
0.2	2	0.9860000000000001
0.2	3	0.9824999999999999
0.2	4	0.9605
0.2	5	0.952
0.2	6	0.959
0.2	7	0.9715000000000001
0.2	8	0.97
0.4	1	0.9884999999999998
0.4	2	0.9834999999999999
0.4	3	0.9819999999999999
0.4	4	0.9634999999999998
0.4	5	0.9295
0.4	6	0.913
0.4	7	0.9155000000000001
0.4	8	0.922
0.6	1	0.9880000000000001
0.6	2	0.9869999999999999
0.6	3	0.9754999999999999
0.6	4	0.9655000000000001
0.6	5	0.9315
0.6	6	0.9045
0.6	7	0.8680000000000001
0.6	8	0.8494999999999999
0.8	1	0.9919999999999998
0.8	2	0.9865
0.8	3	0.9724999999999999
0.8	4	0.959
0.8	5	0.9480000000000001
0.8	6	0.8815000000000002
0.8	7	0.8110000000000002
0.8	8	0.8300000000000001
1.0	1	0.991
1.0	2	0.9865
1.0	3	0.9805000000000001
1.0	4	0.97
1.0	5	0.9335000000000001
1.0	6	0.8595
1.0	7	0.82
1.0	8	0.7365
1.2	1	0.9890000000000001
1.2	2	0.986
1.2	3	0.9824999999999999
1.2	4	0.9584999999999999
1.2	5	0.921
1.2	6	0.8325000000000001
1.2	7	0.781
1.2	8	0.7125
1.4	1	0.9894999999999999
1.4	2	0.9864999999999998
1.4	3	0.9705
1.4	4	0.917
1.4	5	0.8714999999999999
1.4	6	0.8215
1.4	7	0.7255
1.4	8	0.6060000000000001
1.6	1	0.891
1.6	2	0.8959999999999999
1.6	3	0.8865000000000001
1.6	4	0.86
1.6	5	0.8400000000000001
1.6	6	0.7989999999999999
1.6	7	0.701
1.6	8	0.5555000000000001
1.8	1	0.89
1.8	2	0.908
1.8	3	0.8719999999999999
1.8	4	0.8705
1.8	5	0.8394999999999999
1.8	6	0.6925000000000001
1.8	7	0.5720000000000001
1.8	8	0.5025
2.0	1	0.7350000000000001
2.0	2	0.7285
2.0	3	0.7585
2.0	4	0.7284999999999999
2.0	5	0.6855
2.0	6	0.5795
2.0	7	0.5025
2.0	8	0.41999999999999993


==> tikz_fig/estimate/effective_data/entropy.dat <==
0.2	1	1.366158847569202
0.2	2	1.366158847569202
0.2	3	1.366158847569202
0.2	4	1.34791009821198
0.2	5	1.2524510726221294
0.2	6	1.1343379869114913
0.2	7	0.8033149761408755
0.2	8	0.5799151714181009
0.4	1	1.366158847569202
0.4	2	1.366158847569202
0.4	3	1.366158847569202
0.4	4	1.366158847569202
0.4	5	1.366158847569202
0.4	6	1.319610599773624
0.4	7	1.1794419998827719
0.4	8	1.0069998091585204
0.6	1	1.366158847569202
0.6	2	1.366158847569202
0.6	3	1.366158847569202
0.6	4	1.366158847569202
0.6	5	1.366158847569202
0.6	6	1.3408598246035022
0.6	7	1.2473784703497062
0.6	8	1.1569558477235362
0.8	1	1.366158847569202
0.8	2	1.366158847569202
0.8	3	1.366158847569202
0.8	4	1.366158847569202
0.8	5	1.366158847569202
0.8	6	1.3672257205927163
0.8	7	1.2949884483244207
0.8	8	1.2153360795785586
1.0	1	1.366158847569202
1.0	2	1.366158847569202
1.0	3	1.366158847569202
1.0	4	1.366158847569202
1.0	5	1.366158847569202
1.0	6	1.3751146687214826
1.0	7	1.270027861116969
1.0	8	1.3450058803994769
1.2	1	1.366158847569202
1.2	2	1.366158847569202
1.2	3	1.366158847569202
1.2	4	1.366158847569202
1.2	5	1.3751146687214826
1.2	6	1.479764297474392
1.2	7	1.4130617527777893
1.2	8	1.4384910487920628
1.4	1	1.366158847569202
1.4	2	1.366158847569202
1.4	3	1.3751146687214826
1.4	4	1.5340265284387788
1.4	5	1.6297203360394077
1.4	6	1.6617627268105553
1.4	7	1.5010769213036177
1.4	8	1.6585519422839332
1.6	1	1.7740948087770554
1.6	2	1.7740948087770554
1.6	3	1.7740948087770554
1.6	4	1.7796763746044233
1.6	5	1.806137199548203
1.6	6	1.8212714220389559
1.6	7	1.8032329817356998
1.6	8	1.8584620139246575
1.8	1	1.7740948087770554
1.8	2	1.7740948087770554
1.8	3	1.7796763746044233
1.8	4	1.806137199548203
1.8	5	1.806137199548203
1.8	6	1.8905044046958053
1.8	7	2.0500130999242057
1.8	8	1.7938437958706053
2.0	1	2.19131988405106
2.0	2	2.1360908518621025
2.0	3	2.1360908518621025
2.0	4	2.052690447939071
2.0	5	2.17157089695751
2.0	6	2.2003391042026883
2.0	7	1.9721942618285424
2.0	8	1.821271422038956


==> tikz_fig/estimate/effective_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.736
0.2	2	0.7775000000000001
0.2	3	0.7084999999999999
0.2	4	0.8029999999999999
0.2	5	0.6265000000000001
0.2	6	0.7365
0.2	7	0.545
0.2	8	0.491
0.4	1	0.8105
0.4	2	0.7645000000000001
0.4	3	0.7805
0.4	4	0.7114999999999999
0.4	5	0.6940000000000001
0.4	6	0.7104999999999999
0.4	7	0.6599999999999999
0.4	8	0.601
0.6	1	0.798
0.6	2	0.7335
0.6	3	0.7515000000000001
0.6	4	0.6990000000000001
0.6	5	0.7510000000000001
0.6	6	0.7259999999999999
0.6	7	0.6425000000000001
0.6	8	0.5765
0.8	1	0.7659999999999999
0.8	2	0.7939999999999999
0.8	3	0.7015
0.8	4	0.7444999999999999
0.8	5	0.7855
0.8	6	0.437
0.8	7	0.4915
0.8	8	0.5495
1.0	1	0.751
1.0	2	0.7625
1.0	3	0.7215
1.0	4	0.704
1.0	5	0.7420000000000001
1.0	6	0.49399999999999994
1.0	7	0.4265
1.0	8	0.4415
1.2	1	0.7985
1.2	2	0.7565000000000001
1.2	3	0.7449999999999999
1.2	4	0.7235
1.2	5	0.5665
1.2	6	0.5439999999999999
1.2	7	0.48549999999999993
1.2	8	0.4779999999999999
1.4	1	0.7725000000000001
1.4	2	0.7285
1.4	3	0.712
1.4	4	0.6584999999999999
1.4	5	0.7010000000000001
1.4	6	0.7195
1.4	7	0.497
1.4	8	0.4125
1.6	1	0.8065
1.6	2	0.8404999999999999
1.6	3	0.8160000000000001
1.6	4	0.784
1.6	5	0.7895
1.6	6	0.6660000000000001
1.6	7	0.5295
1.6	8	0.3845
1.8	1	0.8049999999999999
1.8	2	0.8150000000000001
1.8	3	0.833
1.8	4	0.8244999999999999
1.8	5	0.781
1.8	6	0.5475000000000001
1.8	7	0.43600000000000005
1.8	8	0.32449999999999996
2.0	1	0.699
2.0	2	0.7415
2.0	3	0.752
2.0	4	0.6955
2.0	5	0.6355
2.0	6	0.4535
2.0	7	0.355
2.0	8	0.171


==> tikz_fig/estimate/effective_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.8595677303401368
0.2	2	0.8786133774089467
0.2	3	0.8267634878895327
0.2	4	0.8170049896095412
0.2	5	0.7555036072331545
0.2	6	0.8045055409594883
0.2	7	0.6592604113058964
0.2	8	0.5725247301051042
0.4	1	0.8435697159083955
0.4	2	0.8683958317310351
0.4	3	0.8150871616422766
0.4	4	0.7895796141974725
0.4	5	0.7437729695218518
0.4	6	0.7469738894602662
0.4	7	0.7442364044236449
0.4	8	0.673681165151248
0.6	1	0.8474564072645384
0.6	2	0.8497288124032728
0.6	3	0.8476162752591969
0.6	4	0.7901336661762495
0.6	5	0.7605562376676172
0.6	6	0.7296755176650201
0.6	7	0.664999174093981
0.6	8	0.6717355738679145
0.8	1	0.8724099615388374
0.8	2	0.847265841611371
0.8	3	0.8382857465703178
0.8	4	0.8050511998372277
0.8	5	0.7465696714101595
0.8	6	0.5546862853956221
0.8	7	0.6148733751119748
0.8	8	0.6693661792808602
1.0	1	0.8635147226366839
1.0	2	0.867319841428918
1.0	3	0.8182459853282653
1.0	4	0.7810701490780603
1.0	5	0.7539818119274606
1.0	6	0.5457371829806175
1.0	7	0.554298506650267
1.0	8	0.5689167694906991
1.2	1	0.8733220970769029
1.2	2	0.8672081278917603
1.2	3	0.8259303545340806
1.2	4	0.7927116028312768
1.2	5	0.6463720323661862
1.2	6	0.6479221538871506
1.2	7	0.5737843406004328
1.2	8	0.5397920370142653
1.4	1	0.8564600572011842
1.4	2	0.8600174009957152
1.4	3	0.7521611683147025
1.4	4	0.7455403664844237
1.4	5	0.765337353795401
1.4	6	0.7429543558486829
1.4	7	0.5947527327706703
1.4	8	0.5230152192873148
1.6	1	0.8855306013905422
1.6	2	0.8994433847532258
1.6	3	0.8792635044406021
1.6	4	0.8332111324577269
1.6	5	0.8192382602639231
1.6	6	0.7617025151794248
1.6	7	0.6332763625335562
1.6	8	0.4998991843439297
1.8	1	0.8980000583391037
1.8	2	0.8763037269638305
1.8	3	0.8524870600461047
1.8	4	0.8422493202046063
1.8	5	0.820821098502129
1.8	6	0.6840325076387737
1.8	7	0.5387243551155311
1.8	8	0.38334049152785543
2.0	1	0.8138273732590694
2.0	2	0.8085816672607494
2.0	3	0.8385445998719059
2.0	4	0.7986415381543059
2.0	5	0.7239423634772473
2.0	6	0.5674484979663085
2.0	7	0.39759510002177223
2.0	8	0.24505650361147074


==> tikz_fig/estimate/effective_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.8714000000000001
0.1	2	0.8354000000000001
0.1	3	0.7478000000000001
0.1	4	0.6726000000000001
0.1	5	0.5712
0.1	6	0.4756
0.1	7	0.37820000000000004
0.1	8	0.32789999999999997
0.1	9	0.3221
0.2	1	0.8436000000000001
0.2	2	0.7922
0.2	3	0.7154
0.2	4	0.608
0.2	5	0.5065999999999999
0.2	6	0.42219999999999996
0.2	7	0.3539999999999999
0.2	8	0.29679999999999995
0.2	9	0.2724
0.3	1	0.8132999999999999
0.3	2	0.7545
0.3	3	0.6693
0.3	4	0.5828
0.3	5	0.45670000000000005
0.3	6	0.36069999999999997
0.3	7	0.3093000000000001
0.3	8	0.26530000000000004
0.3	9	0.22190000000000004
0.4	1	0.825
0.4	2	0.7599999999999999
0.4	3	0.6222
0.4	4	0.5513999999999999
0.4	5	0.4584
0.4	6	0.3218
0.4	7	0.30219999999999997
0.4	8	0.24020000000000002
0.4	9	0.2246
0.5	1	0.786
0.5	2	0.74
0.5	3	0.624
0.5	4	0.481
0.5	5	0.4115
0.5	6	0.2975
0.5	7	0.283
0.5	8	0.2045
0.5	9	0.1755
0.6	1	0.7668
0.6	2	0.6932
0.6	3	0.5806
0.6	4	0.4656
0.6	5	0.42960000000000004
0.6	6	0.326
0.6	7	0.2288
0.6	8	0.2586
0.6	9	0.1946
0.7	1	0.7569000000000001
0.7	2	0.63
0.7	3	0.6296
0.7	4	0.4754
0.7	5	0.3912
0.7	6	0.25639999999999996
0.7	7	0.2198
0.7	8	0.186
0.7	9	0.154
0.8	1	0.7482000000000001
0.8	2	0.6844
0.8	3	0.6103999999999999
0.8	4	0.5111999999999999
0.8	5	0.3448
0.8	6	0.2544
0.8	7	0.23560000000000003
0.8	8	0.18560000000000001
0.8	9	0.1724
0.9	1	0.7035999999999999
0.9	2	0.6847000000000001
0.9	3	0.5722999999999999
0.9	4	0.45389999999999997
0.9	5	0.3153
0.9	6	0.24889999999999998
0.9	7	0.19739999999999996
0.9	8	0.1709
0.9	9	0.1575


==> tikz_fig/estimate/effective_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.9180000000000001
0.2	2	0.9120999999999999
0.2	3	0.9095000000000002
0.2	4	0.8836
0.2	5	0.8684000000000001
0.2	6	0.8436
0.2	7	0.8192
0.2	8	0.812
0.4	1	0.8428999999999999
0.4	2	0.8402999999999998
0.4	3	0.8395999999999999
0.4	4	0.8132999999999999
0.4	5	0.7827
0.4	6	0.7482
0.4	7	0.7059
0.4	8	0.6789999999999999
0.6	1	0.7717
0.6	2	0.7725000000000001
0.6	3	0.7604
0.6	4	0.7489000000000001
0.6	5	0.7131000000000001
0.6	6	0.6744000000000001
0.6	7	0.6184000000000001
0.6	8	0.5675000000000001
0.8	1	0.7068000000000001
0.8	2	0.6992999999999999
0.8	3	0.6813
0.8	4	0.6626000000000001
0.8	5	0.6552
0.8	6	0.5983
0.8	7	0.5198
0.8	8	0.47079999999999994
1.0	1	0.6285000000000001
1.0	2	0.63
1.0	3	0.6125
1.0	4	0.6094999999999999
1.0	5	0.563
1.0	6	0.517
1.0	7	0.469
1.0	8	0.38350000000000006
1.2	1	0.5509999999999999
1.2	2	0.5479999999999999
1.2	3	0.5445
1.2	4	0.5193000000000001
1.2	5	0.4992
1.2	6	0.4473
1.2	7	0.40119999999999995
1.2	8	0.33449999999999996
1.4	1	0.47850000000000004
1.4	2	0.4789999999999999
1.4	3	0.4812
1.4	4	0.4641
1.4	5	0.43260000000000004
1.4	6	0.38120000000000004
1.4	7	0.3258
1.4	8	0.25949999999999995
1.6	1	0.40219999999999995
1.6	2	0.4152
1.6	3	0.4041
1.6	4	0.38639999999999997
1.6	5	0.3624
1.6	6	0.32619999999999993
1.6	7	0.2866
1.6	8	0.2243
1.8	1	0.3608
1.8	2	0.35269999999999996
1.8	3	0.3473
1.8	4	0.35750000000000004
1.8	5	0.30579999999999996
1.8	6	0.2488
1.8	7	0.22010000000000002
1.8	8	0.2037
2.0	1	0.3
2.0	2	0.27949999999999997
2.0	3	0.2975
2.0	4	0.26250000000000007
2.0	5	0.25850000000000006
2.0	6	0.23549999999999996
2.0	7	0.20049999999999998
2.0	8	0.16399999999999998


==> tikz_fig/estimate/effective_data/transmission.dat <==
0.2	1	0.36817
0.2	2	0.36871
0.2	3	0.36952
0.2	4	0.39021
0.2	5	0.43886
0.2	6	0.58628
0.2	7	0.76096
0.2	8	0.78765
0.4	1	0.36915
0.4	2	0.36906
0.4	3	0.3684
0.4	4	0.37074
0.4	5	0.37231
0.4	6	0.41336
0.4	7	0.51648
0.4	8	0.61366
0.6	1	0.36941
0.6	2	0.36787
0.6	3	0.36937
0.6	4	0.37044
0.6	5	0.37108
0.6	6	0.39108
0.6	7	0.42123
0.6	8	0.49146
0.8	1	0.37001
0.8	2	0.36846
0.8	3	0.36866
0.8	4	0.36859
0.8	5	0.36996
0.8	6	0.35497
0.8	7	0.37201
0.8	8	0.44309
1.0	1	0.36914
1.0	2	0.36866
1.0	3	0.36852
1.0	4	0.36908
1.0	5	0.36987
1.0	6	0.35577
1.0	7	0.35566
1.0	8	0.35088
1.2	1	0.36814
1.2	2	0.36999
1.2	3	0.3682
1.2	4	0.3693
1.2	5	0.35474
1.2	6	0.32846
1.2	7	0.32039
1.2	8	0.31993
1.4	1	0.36855
1.4	2	0.36908
1.4	3	0.35672
1.4	4	0.33432
1.4	5	0.3191
1.4	6	0.31716
1.4	7	0.29125
1.4	8	0.24845
1.6	1	0.30746
1.6	2	0.30807
1.6	3	0.30688
1.6	4	0.30368
1.6	5	0.29743
1.6	6	0.29593
1.6	7	0.25855
1.6	8	0.21202
1.8	1	0.30661
1.8	2	0.30597
1.8	3	0.30046
1.8	4	0.29824
1.8	5	0.29827
1.8	6	0.25265
1.8	7	0.19914
1.8	8	0.16857
2.0	1	0.22658
2.0	2	0.23216
2.0	3	0.23241
2.0	4	0.23438
2.0	5	0.21832
2.0	6	0.17603
2.0	7	0.15499
2.0	8	0.13342


==> tikz_fig/estimate/heuristic_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9939999999999998
0.2	2	0.992
0.2	3	0.9814999999999998
0.2	4	0.9785
0.2	5	0.9720000000000001
0.2	6	0.986
0.2	7	0.9889999999999999
0.2	8	0.9835
0.4	1	0.93
0.4	2	0.9289999999999999
0.4	3	0.9315
0.4	4	0.9260000000000002
0.4	5	0.9004999999999999
0.4	6	0.8905000000000001
0.4	7	0.876
0.4	8	0.8815
0.6	1	0.9305
0.6	2	0.9339999999999999
0.6	3	0.932
0.6	4	0.9104999999999999
0.6	5	0.9
0.6	6	0.877
0.6	7	0.8674999999999999
0.6	8	0.8495000000000001
0.8	1	0.873
0.8	2	0.8585
0.8	3	0.8634999999999999
0.8	4	0.857
0.8	5	0.8599999999999998
0.8	6	0.8240000000000001
0.8	7	0.763
0.8	8	0.7615000000000001
1.0	1	0.8795
1.0	2	0.876
1.0	3	0.8634999999999999
1.0	4	0.8705
1.0	5	0.851
1.0	6	0.8135
1.0	7	0.7619999999999999
1.0	8	0.7234999999999999
1.2	1	0.8775000000000001
1.2	2	0.8664999999999999
1.2	3	0.8625
1.2	4	0.8664999999999999
1.2	5	0.8314999999999999
1.2	6	0.7775000000000001
1.2	7	0.705
1.2	8	0.684
1.4	1	0.8200000000000001
1.4	2	0.8255000000000001
1.4	3	0.8629999999999999
1.4	4	0.7885
1.4	5	0.7525000000000001
1.4	6	0.7255
1.4	7	0.6220000000000001
1.4	8	0.5645
1.6	1	0.6915
1.6	2	0.7114999999999998
1.6	3	0.7254999999999999
1.6	4	0.7155000000000001
1.6	5	0.7015
1.6	6	0.6865
1.6	7	0.605
1.6	8	0.5145
1.8	1	0.6689999999999999
1.8	2	0.6475000000000001
1.8	3	0.6744999999999999
1.8	4	0.647
1.8	5	0.6935
1.8	6	0.599
1.8	7	0.5025000000000001
1.8	8	0.446
2.0	1	0.5035000000000001
2.0	2	0.5475000000000001
2.0	3	0.5389999999999999
2.0	4	0.53
2.0	5	0.516
2.0	6	0.4605
2.0	7	0.4415
2.0	8	0.39749999999999996


==> tikz_fig/estimate/heuristic_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.35550000000000004
0.2	2	0.3195
0.2	3	0.3115
0.2	4	0.354
0.2	5	0.39499999999999996
0.2	6	0.36899999999999994
0.2	7	0.3035
0.2	8	0.2915
0.4	1	0.2975
0.4	2	0.2945
0.4	3	0.269
0.4	4	0.348
0.4	5	0.344
0.4	6	0.333
0.4	7	0.3430000000000001
0.4	8	0.325
0.6	1	0.41050000000000003
0.6	2	0.4455
0.6	3	0.31800000000000006
0.6	4	0.372
0.6	5	0.3515
0.6	6	0.2875
0.6	7	0.3045
0.6	8	0.295
0.8	1	0.3565
0.8	2	0.28500000000000003
0.8	3	0.3915
0.8	4	0.35900000000000004
0.8	5	0.29500000000000004
0.8	6	0.22349999999999998
0.8	7	0.3495
0.8	8	0.2835
1.0	1	0.39949999999999997
1.0	2	0.2855
1.0	3	0.45200000000000007
1.0	4	0.3355
1.0	5	0.308
1.0	6	0.358
1.0	7	0.32799999999999996
1.0	8	0.33449999999999996
1.2	1	0.3075
1.2	2	0.35900000000000004
1.2	3	0.26549999999999996
1.2	4	0.36950000000000005
1.2	5	0.324
1.2	6	0.34550000000000003
1.2	7	0.306
1.2	8	0.3075
1.4	1	0.37100000000000005
1.4	2	0.396
1.4	3	0.38750000000000007
1.4	4	0.3335
1.4	5	0.3415
1.4	6	0.341
1.4	7	0.277
1.4	8	0.31849999999999995
1.6	1	0.3695
1.6	2	0.31199999999999994
1.6	3	0.3575
1.6	4	0.352
1.6	5	0.32599999999999996
1.6	6	0.352
1.6	7	0.3255
1.6	8	0.30249999999999994
1.8	1	0.35700000000000004
1.8	2	0.36150000000000004
1.8	3	0.36350000000000005
1.8	4	0.345
1.8	5	0.3205
1.8	6	0.30599999999999994
1.8	7	0.3495
1.8	8	0.246
2.0	1	0.35550000000000004
2.0	2	0.40099999999999997
2.0	3	0.3835
2.0	4	0.30250000000000005
2.0	5	0.3364999999999999
2.0	6	0.322
2.0	7	0.267
2.0	8	0.189


==> tikz_fig/estimate/heuristic_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.47618980344115014
0.2	2	0.4733003045841702
0.2	3	0.4725363066121395
0.2	4	0.45840864775984214
0.2	5	0.45917141964172714
0.2	6	0.48556185312983635
0.2	7	0.4370051226065761
0.2	8	0.3506801844285655
0.4	1	0.47687368544219666
0.4	2	0.47717985109525285
0.4	3	0.4681579392678158
0.4	4	0.46060143604875814
0.4	5	0.44324445998244055
0.4	6	0.42838539890137656
0.4	7	0.44695406031131324
0.4	8	0.4233871150795201
0.6	1	0.48171150280572794
0.6	2	0.47790112948491653
0.6	3	0.4671887463681509
0.6	4	0.45699842414502356
0.6	5	0.44336780468353576
0.6	6	0.42275849659873244
0.6	7	0.41564123371709283
0.6	8	0.4285997784046248
0.8	1	0.4804618480144766
0.8	2	0.47441871536113656
0.8	3	0.4675478383518036
0.8	4	0.4636152044428761
0.8	5	0.44575661780337156
0.8	6	0.42238759650469293
0.8	7	0.4209124285137503
0.8	8	0.42934234560916346
1.0	1	0.4819291212856143
1.0	2	0.46871296780416244
1.0	3	0.4747069273194226
1.0	4	0.4637533922220197
1.0	5	0.44821482530391943
1.0	6	0.4223594306649983
1.0	7	0.4145088920852974
1.0	8	0.39443188114621597
1.2	1	0.4827120779615724
1.2	2	0.47664004706798846
1.2	3	0.46873919793245494
1.2	4	0.4596196860654624
1.2	5	0.4506481238900301
1.2	6	0.43519135671197284
1.2	7	0.4129516604845544
1.2	8	0.3963749521057731
1.4	1	0.48261936656326865
1.4	2	0.4715085570346839
1.4	3	0.46957372764175
1.4	4	0.47702302125860985
1.4	5	0.4669444558436243
1.4	6	0.4390295398822155
1.4	7	0.40531544032430256
1.4	8	0.4022346472619856
1.6	1	0.48566862049005993
1.6	2	0.4815527673540102
1.6	3	0.4828768887609144
1.6	4	0.4716413499374397
1.6	5	0.46492461627588294
1.6	6	0.4394337247116792
1.6	7	0.4517371129144479
1.6	8	0.40639702384915577
1.8	1	0.48387269627931684
1.8	2	0.477782557556807
1.8	3	0.4841027848761386
1.8	4	0.4718354909209765
1.8	5	0.47101409229893204
1.8	6	0.45391512798721634
1.8	7	0.4207243121745492
1.8	8	0.331918976393919
2.0	1	0.4767603377452009
2.0	2	0.48638417188360117
2.0	3	0.47658489488198696
2.0	4	0.45878575682105016
2.0	5	0.4539777402462689
2.0	6	0.41710731228054526
2.0	7	0.3420265494673337
2.0	8	0.23180524861473395


==> tikz_fig/estimate/heuristic_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.7936000000000001
0.1	2	0.7818000000000002
0.1	3	0.7437000000000001
0.1	4	0.6623000000000002
0.1	5	0.5664000000000001
0.1	6	0.4587000000000001
0.1	7	0.3893000000000001
0.1	8	0.3065
0.1	9	0.31370000000000003
0.2	1	0.7282000000000001
0.2	2	0.6664000000000001
0.2	3	0.6448
0.2	4	0.5811999999999999
0.2	5	0.48059999999999997
0.2	6	0.35879999999999995
0.2	7	0.2752
0.2	8	0.2694
0.2	9	0.22979999999999998
0.3	1	0.7458999999999999
0.3	2	0.6297
0.3	3	0.5448999999999999
0.3	4	0.48569999999999997
0.3	5	0.41180000000000005
0.3	6	0.27090000000000003
0.3	7	0.25730000000000003
0.3	8	0.2253
0.3	9	0.1993
0.4	1	0.622
0.4	2	0.5685999999999999
0.4	3	0.47999999999999987
0.4	4	0.41019999999999995
0.4	5	0.3041999999999999
0.4	6	0.24899999999999997
0.4	7	0.2562
0.4	8	0.18799999999999997
0.4	9	0.1348
0.5	1	0.5125
0.5	2	0.59
0.5	3	0.45
0.5	4	0.402
0.5	5	0.271
0.5	6	0.2255
0.5	7	0.1755
0.5	8	0.18
0.5	9	0.165
0.6	1	0.5848000000000002
0.6	2	0.43520000000000003
0.6	3	0.4106000000000001
0.6	4	0.3548
0.6	5	0.26520000000000005
0.6	6	0.175
0.6	7	0.1722
0.6	8	0.13060000000000002
0.6	9	0.12140000000000001
0.7	1	0.5075999999999999
0.7	2	0.4045999999999999
0.7	3	0.3843
0.7	4	0.2954
0.7	5	0.20839999999999997
0.7	6	0.168
0.7	7	0.1266
0.7	8	0.1298
0.7	9	0.1315
0.8	1	0.4612
0.8	2	0.3414
0.8	3	0.31880000000000003
0.8	4	0.301
0.8	5	0.22679999999999997
0.8	6	0.1692
0.8	7	0.12819999999999998
0.8	8	0.1298
0.8	9	0.13720000000000002
0.9	1	0.4988
0.9	2	0.44439999999999996
0.9	3	0.36029999999999995
0.9	4	0.3716
0.9	5	0.2186
0.9	6	0.21280000000000002
0.9	7	0.15619999999999998
0.9	8	0.146
0.9	9	0.1445


==> tikz_fig/estimate/heuristic_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.8710000000000001
0.2	2	0.8694000000000001
0.2	3	0.859
0.2	4	0.8434000000000001
0.2	5	0.8236000000000001
0.2	6	0.8128
0.2	7	0.8016
0.2	8	0.8061
0.4	1	0.7581999999999999
0.4	2	0.7565999999999999
0.4	3	0.7615
0.4	4	0.7577999999999998
0.4	5	0.7321
0.4	6	0.6994999999999998
0.4	7	0.6671999999999999
0.4	8	0.6456999999999999
0.6	1	0.6722000000000001
0.6	2	0.6784000000000001
0.6	3	0.6779
0.6	4	0.657
0.6	5	0.6549000000000001
0.6	6	0.6115
0.6	7	0.5854999999999999
0.6	8	0.5438000000000001
0.8	1	0.5774
0.8	2	0.5605
0.8	3	0.5699000000000001
0.8	4	0.567
0.8	5	0.5732
0.8	6	0.542
0.8	7	0.4702
0.8	8	0.4431
1.0	1	0.5515
1.0	2	0.5559999999999999
1.0	3	0.537
1.0	4	0.518
1.0	5	0.4835
1.0	6	0.483
1.0	7	0.39449999999999996
1.0	8	0.371
1.2	1	0.4856999999999999
1.2	2	0.47050000000000003
1.2	3	0.4754999999999999
1.2	4	0.4765
1.2	5	0.44630000000000003
1.2	6	0.4205
1.2	7	0.36360000000000003
1.2	8	0.33479999999999993
1.4	1	0.40490000000000004
1.4	2	0.4125
1.4	3	0.41150000000000003
1.4	4	0.37829999999999997
1.4	5	0.3801
1.4	6	0.3384
1.4	7	0.28390000000000004
1.4	8	0.2467
1.6	1	0.3411
1.6	2	0.3331
1.6	3	0.33909999999999996
1.6	4	0.33390000000000003
1.6	5	0.3151
1.6	6	0.3113
1.6	7	0.2714
1.6	8	0.2185
1.8	1	0.2784000000000001
1.8	2	0.2839
1.8	3	0.292
1.8	4	0.269
1.8	5	0.2768
1.8	6	0.22010000000000002
1.8	7	0.19559999999999997
1.8	8	0.1823
2.0	1	0.22549999999999998
2.0	2	0.2375
2.0	3	0.231
2.0	4	0.21900000000000003
2.0	5	0.242
2.0	6	0.2045
2.0	7	0.1865
2.0	8	0.1505


==> tikz_fig/estimate/pde_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9879999999999999
0.2	2	0.9799999999999999
0.2	3	0.9730000000000001
0.2	4	0.9634999999999998
0.2	5	0.9565000000000001
0.2	6	0.9804999999999998
0.2	7	0.9865
0.2	8	0.9874999999999998
0.4	1	0.9789999999999999
0.4	2	0.9759999999999998
0.4	3	0.9729999999999999
0.4	4	0.9555
0.4	5	0.9340000000000002
0.4	6	0.9
0.4	7	0.8625
0.4	8	0.9744999999999999
0.6	1	0.9649999999999999
0.6	2	0.9545
0.6	3	0.9555
0.6	4	0.9545
0.6	5	0.9295
0.6	6	0.8920000000000001
0.6	7	0.8755
0.6	8	0.857
0.8	1	0.9504999999999999
0.8	2	0.9364999999999999
0.8	3	0.9434999999999999
0.8	4	0.9400000000000001
0.8	5	0.8955
0.8	6	0.8800000000000001
0.8	7	0.8605
0.8	8	0.8220000000000001
1.0	1	0.9405000000000001
1.0	2	0.9190000000000002
1.0	3	0.9075000000000001
1.0	4	0.9269999999999999
1.0	5	0.8939999999999999
1.0	6	0.8115
1.0	7	0.7855000000000001
1.0	8	0.716
1.2	1	0.922
1.2	2	0.9205
1.2	3	0.923
1.2	4	0.913
1.2	5	0.9020000000000001
1.2	6	0.753
1.2	7	0.7
1.2	8	0.7205000000000001
1.4	1	0.893
1.4	2	0.8970000000000002
1.4	3	0.9
1.4	4	0.8925000000000001
1.4	5	0.778
1.4	6	0.7725000000000001
1.4	7	0.714
1.4	8	0.6335
1.6	1	0.9205
1.6	2	0.9135
1.6	3	0.9085000000000001
1.6	4	0.8400000000000001
1.6	5	0.7995
1.6	6	0.782
1.6	7	0.6014999999999999
1.6	8	0.5625000000000001
1.8	1	0.8665
1.8	2	0.9235
1.8	3	0.8480000000000001
1.8	4	0.8105
1.8	5	0.8029999999999999
1.8	6	0.757
1.8	7	0.617
1.8	8	0.493
2.0	1	0.663
2.0	2	0.849
2.0	3	0.827
2.0	4	0.6195
2.0	5	0.7725000000000001
2.0	6	0.531
2.0	7	0.4620000000000001
2.0	8	0.39099999999999996


==> tikz_fig/estimate/pde_data/entropy.dat <==
0.2	1	0.6277052571971504
0.2	2	0.6277052571971504
0.2	3	0.6277052571971504
0.2	4	0.639031859650177
0.2	5	0.5432727813369008
0.2	6	0.5627298200345141
0.2	7	0.39267446722755217
0.2	8	0.24493002679463532
0.4	1	0.5905146653114488
0.4	2	0.5905146653114488
0.4	3	0.5905146653114488
0.4	4	0.5905146653114488
0.4	5	0.6739150692344801
0.4	6	0.6089396320718437
0.4	7	0.5313039033395413
0.4	8	0.5004024235381879
0.6	1	0.5905146653114488
0.6	2	0.5905146653114488
0.6	3	0.6828690186734608
0.6	4	0.6389665889375297
0.6	5	0.6828690186734608
0.6	6	0.5627298200345141
0.6	7	0.6089396320718437
0.6	8	0.5627298200345141
0.8	1	0.6828690186734608
0.8	2	0.639031859650177
0.8	3	0.6277052571971504
0.8	4	0.6828690186734608
0.8	5	0.6828690186734607
0.8	6	0.6277052571971504
0.8	7	0.5627298200345141
0.8	8	0.5313039033395413
1.0	1	0.639031859650177
1.0	2	0.6828690186734607
1.0	3	0.6828690186734607
1.0	4	0.639031859650177
1.0	5	0.6828690186734607
1.0	6	0.639031859650177
1.0	7	0.6263812368639954
1.0	8	0.6263812368639954
1.2	1	0.6828690186734607
1.2	2	0.6828690186734607
1.2	3	0.6828690186734607
1.2	4	0.6828690186734607
1.2	5	0.6828690186734607
1.2	6	0.7026832764796582
1.2	7	0.7026832764796582
1.2	8	0.7026832764796582
1.4	1	0.6803872144198173
1.4	2	0.6803872144198173
1.4	3	0.6803872144198173
1.4	4	0.7298712099831164
1.4	5	0.756332034926896
1.4	6	0.756332034926896
1.4	7	0.6739150692344801
1.4	8	0.8199834517563773
1.6	1	0.8532361505557784
1.6	2	0.8532361505557784
1.6	3	0.8532361505557784
1.6	4	0.7647544195674196
1.6	5	0.8608513906312316
1.6	6	0.9003531789571217
1.6	7	0.8586890466711515
1.6	8	0.8654699693728186
1.8	1	0.8675632284814612
1.8	2	0.8532361505557784
1.8	3	0.8169527750340905
1.8	4	0.8919307943165982
1.8	5	0.8608513906312316
1.8	6	0.9093723991087499
1.8	7	0.9753311982396295
1.8	8	0.8654699693728186
2.0	1	1.063132243572702
2.0	2	1.037097315931078
2.0	3	1.037097315931078
2.0	4	1.0040994054848076
2.0	5	1.085614510269806
2.0	6	1.063132243572702
2.0	7	0.9818682837421202
2.0	8	0.903787019142592


==> tikz_fig/estimate/pde_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.399
0.2	2	0.4415
0.2	3	0.4465
0.2	4	0.46699999999999997
0.2	5	0.3335
0.2	6	0.7064999999999999
0.2	7	0.40800000000000003
0.2	8	0.248
0.4	1	0.46049999999999996
0.4	2	0.43099999999999994
0.4	3	0.39699999999999996
0.4	4	0.4055000000000001
0.4	5	0.5359999999999999
0.4	6	0.4505
0.4	7	0.398
0.4	8	0.502
0.6	1	0.5055
0.6	2	0.48549999999999993
0.6	3	0.5045
0.6	4	0.4680000000000001
0.6	5	0.5175000000000001
0.6	6	0.45499999999999996
0.6	7	0.382
0.6	8	0.43150000000000005
0.8	1	0.437
0.8	2	0.4845
0.8	3	0.4589999999999999
0.8	4	0.512
0.8	5	0.5715
0.8	6	0.4245
0.8	7	0.438
0.8	8	0.40599999999999997
1.0	1	0.5295
1.0	2	0.5045
1.0	3	0.5405
1.0	4	0.5395
1.0	5	0.5195000000000001
1.0	6	0.33549999999999996
1.0	7	0.4255
1.0	8	0.259
1.2	1	0.5625
1.2	2	0.5115
1.2	3	0.5589999999999999
1.2	4	0.5235
1.2	5	0.5710000000000001
1.2	6	0.38500000000000006
1.2	7	0.376
1.2	8	0.313
1.4	1	0.495
1.4	2	0.53
1.4	3	0.4495
1.4	4	0.517
1.4	5	0.38950000000000007
1.4	6	0.3515
1.4	7	0.3825
1.4	8	0.20600000000000002
1.6	1	0.449
1.6	2	0.5485
1.6	3	0.519
1.6	4	0.42749999999999994
1.6	5	0.372
1.6	6	0.396
1.6	7	0.28750000000000003
1.6	8	0.20450000000000004
1.8	1	0.5295
1.8	2	0.5125000000000001
1.8	3	0.45649999999999996
1.8	4	0.4170000000000001
1.8	5	0.331
1.8	6	0.33799999999999997
1.8	7	0.3265
1.8	8	0.1855
2.0	1	0.38850000000000007
2.0	2	0.6205
2.0	3	0.5529999999999999
2.0	4	0.3915
2.0	5	0.46849999999999997
2.0	6	0.21150000000000002
2.0	7	0.1635
2.0	8	0.091


==> tikz_fig/estimate/pde_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.5557222848669162
0.2	2	0.5569587444296699
0.2	3	0.5585297573310422
0.2	4	0.6077752752619282
0.2	5	0.3831905420678031
0.2	6	0.7353170933493184
0.2	7	0.5104471584633313
0.2	8	0.32631510900497385
0.4	1	0.5737332609886634
0.4	2	0.5843355564513389
0.4	3	0.5400441113133264
0.4	4	0.5198134097438707
0.4	5	0.6494212471185384
0.4	6	0.5271104264500536
0.4	7	0.4846859452121661
0.4	8	0.5897439680494613
0.6	1	0.6109546469558144
0.6	2	0.5924676153262288
0.6	3	0.5996544128427522
0.6	4	0.5887933669231434
0.6	5	0.6067975886497379
0.6	6	0.5039046966638046
0.6	7	0.4608263549125152
0.6	8	0.5010221537178026
0.8	1	0.5860919992512444
0.8	2	0.5987552008157764
0.8	3	0.5845620414442065
0.8	4	0.609501195158303
0.8	5	0.6297393991291114
0.8	6	0.5317097828410844
0.8	7	0.4832381434125767
0.8	8	0.46426976729209735
1.0	1	0.6065991748420468
1.0	2	0.6055747574976553
1.0	3	0.6554803489191601
1.0	4	0.5923131874433168
1.0	5	0.599422209214619
1.0	6	0.43346448473015425
1.0	7	0.4741939746065735
1.0	8	0.31034545960310894
1.2	1	0.6436174437460453
1.2	2	0.6057271740948013
1.2	3	0.6220834383833961
1.2	4	0.6072114074117672
1.2	5	0.6214518277092936
1.2	6	0.48673350197431436
1.2	7	0.4562219087556635
1.2	8	0.37885542313251463
1.4	1	0.6217796955217995
1.4	2	0.5831392435267375
1.4	3	0.5587800007492605
1.4	4	0.6218541717183828
1.4	5	0.4521029073961115
1.4	6	0.44535824031560683
1.4	7	0.43981574056052936
1.4	8	0.29533421970025786
1.6	1	0.6335610424203073
1.6	2	0.6290153407399104
1.6	3	0.6057886964975727
1.6	4	0.5433897613768153
1.6	5	0.48377260755823565
1.6	6	0.48073851203835616
1.6	7	0.3365666842924278
1.6	8	0.2638831822309987
1.8	1	0.6060781144484924
1.8	2	0.6146765724340472
1.8	3	0.5498906531982537
1.8	4	0.5033194882125265
1.8	5	0.4699519291948735
1.8	6	0.4629065685551469
1.8	7	0.40547074143666045
1.8	8	0.21364282140567611
2.0	1	0.4481090623024828
2.0	2	0.7279310337993911
2.0	3	0.6742998223033153
2.0	4	0.4549830506443355
2.0	5	0.5950223887114001
2.0	6	0.2739303222899921
2.0	7	0.16714760664989753
2.0	8	0.0768744342168152


==> tikz_fig/estimate/pde_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.8897
0.2	2	0.8825000000000001
0.2	3	0.8758000000000001
0.2	4	0.8613
0.2	5	0.8452999999999999
0.2	6	0.8238000000000001
0.2	7	0.8089000000000001
0.2	8	0.8015000000000001
0.4	1	0.7904
0.4	2	0.786
0.4	3	0.7861999999999998
0.4	4	0.7690999999999998
0.4	5	0.7503999999999997
0.4	6	0.719
0.4	7	0.6710999999999998
0.4	8	0.6476999999999997
0.6	1	0.7049000000000001
0.6	2	0.6938
0.6	3	0.7014
0.6	4	0.6959000000000001
0.6	5	0.6775
0.6	6	0.6292000000000001
0.6	7	0.5983
0.6	8	0.5498000000000001
0.8	1	0.6065000000000002
0.8	2	0.5929
0.8	3	0.6007
0.8	4	0.6020000000000001
0.8	5	0.5730999999999999
0.8	6	0.5368
0.8	7	0.5121
0.8	8	0.4572
1.0	1	0.512
1.0	2	0.517
1.0	3	0.5075000000000001
1.0	4	0.4965
1.0	5	0.484
1.0	6	0.481
1.0	7	0.44449999999999995
1.0	8	0.385
1.2	1	0.4306
1.2	2	0.43149999999999994
1.2	3	0.43459999999999993
1.2	4	0.433
1.2	5	0.41600000000000004
1.2	6	0.4031999999999999
1.2	7	0.35259999999999997
1.2	8	0.3227
1.4	1	0.35119999999999996
1.4	2	0.35729999999999995
1.4	3	0.35609999999999997
1.4	4	0.34019999999999995
1.4	5	0.37829999999999997
1.4	6	0.37210000000000004
1.4	7	0.3115
1.4	8	0.26530000000000004
1.6	1	0.36529999999999996
1.6	2	0.34629999999999994
1.6	3	0.3445
1.6	4	0.3728
1.6	5	0.3331
1.6	6	0.31639999999999996
1.6	7	0.25349999999999995
1.6	8	0.23609999999999998
1.8	1	0.3229
1.8	2	0.2845
1.8	3	0.3098
1.8	4	0.30469999999999997
1.8	5	0.27199999999999996
1.8	6	0.2629
1.8	7	0.19940000000000002
1.8	8	0.2113
2.0	1	0.255
2.0	2	0.253
2.0	3	0.281
2.0	4	0.2395
2.0	5	0.2225
2.0	6	0.21600000000000003
2.0	7	0.194
2.0	8	0.15900000000000003


==> tikz_fig/estimate/pde_data/transmission.dat <==
0.2	1	0.49554
0.2	2	0.49681
0.2	3	0.49701
0.2	4	0.51463
0.2	5	0.55999
0.2	6	0.78696
0.2	7	0.88351
0.2	8	0.92471
0.4	1	0.47486
0.4	2	0.47596
0.4	3	0.47553
0.4	4	0.47541
0.4	5	0.46089
0.4	6	0.45624
0.4	7	0.48161
0.4	8	0.81277
0.6	1	0.43809
0.6	2	0.43863
0.6	3	0.42519
0.6	4	0.43493
0.6	5	0.4276
0.6	6	0.44291
0.6	7	0.46658
0.6	8	0.50583
0.8	1	0.42366
0.8	2	0.42474
0.8	3	0.43482
0.8	4	0.42471
0.8	5	0.4124
0.8	6	0.43246
0.8	7	0.44411
0.8	8	0.45842
1.0	1	0.42857
1.0	2	0.4103
1.0	3	0.4106
1.0	4	0.42998
1.0	5	0.41121
1.0	6	0.33486
1.0	7	0.34486
1.0	8	0.33646
1.2	1	0.41069
1.2	2	0.40949
1.2	3	0.41021
1.2	4	0.40904
1.2	5	0.41378
1.2	6	0.29033
1.2	7	0.28786
1.2	8	0.34009
1.4	1	0.39569
1.4	2	0.39145
1.4	3	0.39143
1.4	4	0.39959
1.4	5	0.29134
1.4	6	0.29138
1.4	7	0.29033
1.4	8	0.26899
1.6	1	0.35601
1.6	2	0.35612
1.6	3	0.35624
1.6	4	0.29342
1.6	5	0.29542
1.6	6	0.29659
1.6	7	0.22591
1.6	8	0.20856
1.8	1	0.30367
1.8	2	0.35588
1.8	3	0.2984
1.8	4	0.28691
1.8	5	0.29712
1.8	6	0.27601
1.8	7	0.23497
1.8	8	0.16014
2.0	1	0.20979
2.0	2	0.30657
2.0	3	0.28415
2.0	4	0.19202
2.0	5	0.27615
2.0	6	0.16134
2.0	7	0.13992
2.0	8	0.12118


==> tikz_fig/estimate/periodic_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9949999999999999
0.2	2	0.9949999999999999
0.2	3	0.9949999999999999
0.2	4	0.9949999999999999
0.2	5	0.9949999999999999
0.2	6	0.9949999999999999
0.2	7	0.9949999999999999
0.2	8	0.9949999999999999
0.4	1	0.8699999999999999
0.4	2	0.8825000000000001
0.4	3	0.882
0.4	4	0.8724999999999999
0.4	5	0.8720000000000001
0.4	6	0.8635000000000002
0.4	7	0.8434999999999999
0.4	8	0.8135000000000001
0.6	1	0.876
0.6	2	0.8699999999999999
0.6	3	0.8785000000000001
0.6	4	0.8654999999999999
0.6	5	0.8695
0.6	6	0.8545
0.6	7	0.8494999999999999
0.6	8	0.8285
0.8	1	0.7630000000000001
0.8	2	0.7715000000000001
0.8	3	0.765
0.8	4	0.7424999999999999
0.8	5	0.7575
0.8	6	0.7464999999999999
0.8	7	0.7394999999999999
0.8	8	0.6900000000000001
1.0	1	0.674
1.0	2	0.6839999999999999
1.0	3	0.6745
1.0	4	0.7015
1.0	5	0.7499999999999999
1.0	6	0.6565
1.0	7	0.7394999999999999
1.0	8	0.7070000000000001
1.2	1	0.6779999999999999
1.2	2	0.6799999999999999
1.2	3	0.6835000000000001
1.2	4	0.667
1.2	5	0.6635
1.2	6	0.656
1.2	7	0.6315000000000001
1.2	8	0.5865
1.4	1	0.5930000000000001
1.4	2	0.6279999999999999
1.4	3	0.682
1.4	4	0.6475000000000001
1.4	5	0.5959999999999999
1.4	6	0.6360000000000001
1.4	7	0.5459999999999999
1.4	8	0.53
1.6	1	0.4875
1.6	2	0.5349999999999999
1.6	3	0.5509999999999999
1.6	4	0.5535000000000001
1.6	5	0.5685
1.6	6	0.522
1.6	7	0.5504999999999999
1.6	8	0.48150000000000004
1.8	1	0.5155
1.8	2	0.5025
1.8	3	0.538
1.8	4	0.5105000000000001
1.8	5	0.5435
1.8	6	0.5285
1.8	7	0.48550000000000004
1.8	8	0.4205
2.0	1	0.45649999999999996
2.0	2	0.4835
2.0	3	0.493
2.0	4	0.4790000000000001
2.0	5	0.438
2.0	6	0.4149999999999999
2.0	7	0.39699999999999996
2.0	8	0.39049999999999996


==> tikz_fig/estimate/periodic_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.053000000000000005
0.2	2	0.05650000000000001
0.2	3	0.05
0.2	4	0.06050000000000001
0.2	5	0.053000000000000005
0.2	6	0.064
0.2	7	0.051500000000000004
0.2	8	0.054000000000000006
0.4	1	0.051500000000000004
0.4	2	0.06599999999999999
0.4	3	0.05750000000000001
0.4	4	0.05750000000000001
0.4	5	0.05650000000000001
0.4	6	0.051000000000000004
0.4	7	0.051500000000000004
0.4	8	0.047
0.6	1	0.05650000000000001
0.6	2	0.058499999999999996
0.6	3	0.05
0.6	4	0.05800000000000001
0.6	5	0.052000000000000005
0.6	6	0.0445
0.6	7	0.0465
0.6	8	0.042499999999999996
0.8	1	0.058499999999999996
0.8	2	0.05750000000000001
0.8	3	0.052500000000000005
0.8	4	0.052500000000000005
0.8	5	0.046
0.8	6	0.047
0.8	7	0.051500000000000004
0.8	8	0.043500000000000004
1.0	1	0.05700000000000001
1.0	2	0.06299999999999999
1.0	3	0.06250000000000001
1.0	4	0.051000000000000004
1.0	5	0.045500000000000006
1.0	6	0.051500000000000004
1.0	7	0.0445
1.0	8	0.048
1.2	1	0.05650000000000001
1.2	2	0.05900000000000001
1.2	3	0.052000000000000005
1.2	4	0.05250000000000001
1.2	5	0.0485
1.2	6	0.05650000000000001
1.2	7	0.04750000000000001
1.2	8	0.049
1.4	1	0.062
1.4	2	0.05750000000000001
1.4	3	0.05800000000000001
1.4	4	0.05700000000000001
1.4	5	0.06300000000000001
1.4	6	0.051500000000000004
1.4	7	0.044
1.4	8	0.043
1.6	1	0.0695
1.6	2	0.0605
1.6	3	0.0595
1.6	4	0.049
1.6	5	0.053500000000000006
1.6	6	0.051500000000000004
1.6	7	0.0485
1.6	8	0.0465
1.8	1	0.063
1.8	2	0.063
1.8	3	0.05900000000000001
1.8	4	0.0635
1.8	5	0.051000000000000004
1.8	6	0.052500000000000005
1.8	7	0.0485
1.8	8	0.0485
2.0	1	0.06700000000000002
2.0	2	0.06299999999999999
2.0	3	0.05650000000000001
2.0	4	0.05550000000000001
2.0	5	0.049
2.0	6	0.0455
2.0	7	0.053000000000000005
2.0	8	0.047


==> tikz_fig/estimate/periodic_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.02168807204057901
0.2	2	0.021064490244049126
0.2	3	0.019917678615051376
0.2	4	0.017955622027465274
0.2	5	0.01497810379511011
0.2	6	0.011222954406129304
0.2	7	0.007756220353765567
0.2	8	0.0062804758190582784
0.4	1	0.021688072040584074
0.4	2	0.021064490244051715
0.4	3	0.019917678615050567
0.4	4	0.017955622027467415
0.4	5	0.014978103795108656
0.4	6	0.011222954406126797
0.4	7	0.007756220353758042
0.4	8	0.0062804758190413605
0.6	1	0.021688072040584032
0.6	2	0.021064490244051805
0.6	3	0.019917678615050588
0.6	4	0.017955622027467415
0.6	5	0.014978103795108616
0.6	6	0.011222954406126872
0.6	7	0.007756220353757504
0.6	8	0.006280475819041317
0.8	1	0.021688072040583064
0.8	2	0.021064490244051437
0.8	3	0.019917678615050345
0.8	4	0.017955622027467588
0.8	5	0.014978103795108649
0.8	6	0.01122295440612699
0.8	7	0.007756220353758595
0.8	8	0.006280475819042117
1.0	1	0.021688072040582568
1.0	2	0.021064490244051597
1.0	3	0.019917678615050654
1.0	4	0.01795562202746762
1.0	5	0.014978103795108383
1.0	6	0.011222954406127325
1.0	7	0.007756220353758293
1.0	8	0.0062804758190419556
1.2	1	0.021688072040582422
1.2	2	0.021064490244050913
1.2	3	0.019917678615050696
1.2	4	0.017955622027467196
1.2	5	0.01497810379510873
1.2	6	0.011222954406127333
1.2	7	0.007756220353760566
1.2	8	0.0062804758190460165
1.4	1	0.021688072040581863
1.4	2	0.02106449024405094
1.4	3	0.019917678615050765
1.4	4	0.017955622027466995
1.4	5	0.014978103795108697
1.4	6	0.01122295440612732
1.4	7	0.007756220353761662
1.4	8	0.006280475819044047
1.6	1	0.021688072040581496
1.6	2	0.021064490244050812
1.6	3	0.019917678615050304
1.6	4	0.017955622027466832
1.6	5	0.014978103795108727
1.6	6	0.011222954406127642
1.6	7	0.0077562203537626636
1.6	8	0.006280475819044654
1.8	1	0.02168807204058116
1.8	2	0.02106449024405045
1.8	3	0.01991767861505065
1.8	4	0.017955622027466773
1.8	5	0.014978103795108676
1.8	6	0.011222954406127602
1.8	7	0.007756220353763168
1.8	8	0.00628047581904601
2.0	1	0.021688072040581364
2.0	2	0.02106449024405083
2.0	3	0.01991767861505079
2.0	4	0.0179556220274669
2.0	5	0.014978103795108822
2.0	6	0.011222954406127998
2.0	7	0.007756220353764392
2.0	8	0.006280475819045751


==> tikz_fig/estimate/periodic_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.8150000000000003
0.1	2	0.8170000000000003
0.1	3	0.7510000000000002
0.1	4	0.6820000000000003
0.1	5	0.5670000000000003
0.1	6	0.46000000000000013
0.1	7	0.37600000000000006
0.1	8	0.297
0.1	9	0.2820000000000001
0.2	1	0.731
0.2	2	0.719
0.2	3	0.664
0.2	4	0.555
0.2	5	0.45899999999999996
0.2	6	0.34199999999999986
0.2	7	0.25099999999999995
0.2	8	0.181
0.2	9	0.195
0.3	1	0.632
0.3	2	0.606
0.3	3	0.55
0.3	4	0.44700000000000006
0.3	5	0.3730000000000001
0.3	6	0.23400000000000007
0.3	7	0.192
0.3	8	0.15
0.3	9	0.15
0.4	1	0.5339999999999998
0.4	2	0.5099999999999998
0.4	3	0.4439999999999999
0.4	4	0.36899999999999994
0.4	5	0.27
0.4	6	0.19
0.4	7	0.119
0.4	8	0.118
0.4	9	0.09960000000000001
0.5	1	0.431
0.5	2	0.412
0.5	3	0.374
0.5	4	0.275
0.5	5	0.178
0.5	6	0.121
0.5	7	0.0945
0.5	8	0.053
0.5	9	0.06
0.6	1	0.322
0.6	2	0.319
0.6	3	0.24499999999999997
0.6	4	0.161
0.6	5	0.11700000000000006
0.6	6	0.06700000000000003
0.6	7	0.07959999999999999
0.6	8	0.03740000000000003
0.6	9	0.029000000000000015
0.7	1	0.23199999999999998
0.7	2	0.205
0.7	3	0.155
0.7	4	0.105
0.7	5	0.08499999999999998
0.7	6	0.040900000000000006
0.7	7	0.006000000000000013
0.7	8	0.01500000000000002
0.7	9	0.013500000000000005
0.8	1	0.13099999999999998
0.8	2	0.10599999999999997
0.8	3	0.08799999999999994
0.8	4	0.04499999999999997
0.8	5	0.05059999999999999
0.8	6	0.002999999999999984
0.8	7	-0.02500000000000001
0.8	8	-0.004000000000000007
0.8	9	0.0009999999999999929
0.9	1	0.0389999999999999
0.9	2	0.031999999999999876
0.9	3	0.0229999999999999
0.9	4	0.0022999999999999653
0.9	5	0.0017999999999999856
0.9	6	-0.0010000000000000033
0.9	7	0.006999999999999997
0.9	8	0.004999999999999994
0.9	9	-0.013000000000000003


==> tikz_fig/estimate/periodic_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.795
0.2	2	0.795
0.2	3	0.795
0.2	4	0.795
0.2	5	0.795
0.2	6	0.795
0.2	7	0.795
0.2	8	0.795
0.4	1	0.67
0.4	2	0.6825
0.4	3	0.682
0.4	4	0.6725000000000001
0.4	5	0.672
0.4	6	0.6635000000000001
0.4	7	0.6435000000000001
0.4	8	0.6134999999999999
0.6	1	0.5759999999999998
0.6	2	0.5700000000000001
0.6	3	0.5784999999999998
0.6	4	0.5654999999999999
0.6	5	0.5695
0.6	6	0.5545000000000001
0.6	7	0.5495
0.6	8	0.5285
0.8	1	0.4962000000000001
0.8	2	0.5051
0.8	3	0.49940000000000007
0.8	4	0.4769000000000001
0.8	5	0.4907
0.8	6	0.48050000000000004
0.8	7	0.4731000000000001
0.8	8	0.4240000000000001
1.0	1	0.42400000000000004
1.0	2	0.434
1.0	3	0.4245
1.0	4	0.41050000000000003
1.0	5	0.417
1.0	6	0.40650000000000003
1.0	7	0.40549999999999997
1.0	8	0.374
1.2	1	0.378
1.2	2	0.38
1.2	3	0.3835
1.2	4	0.367
1.2	5	0.3635
1.2	6	0.356
1.2	7	0.3315
1.2	8	0.2865000000000001
1.4	1	0.33680000000000004
1.4	2	0.348
1.4	3	0.33199999999999996
1.4	4	0.33249999999999996
1.4	5	0.316
1.4	6	0.32099999999999995
1.4	7	0.266
1.4	8	0.25
1.6	1	0.2571
1.6	2	0.267
1.6	3	0.2846000000000001
1.6	4	0.28629999999999994
1.6	5	0.2749
1.6	6	0.2556
1.6	7	0.2569
1.6	8	0.21509999999999999
1.8	1	0.25179999999999997
1.8	2	0.27749999999999997
1.8	3	0.27429999999999993
1.8	4	0.24769999999999995
1.8	5	0.24290000000000003
1.8	6	0.22879999999999995
1.8	7	0.1849
1.8	8	0.19549999999999995
2.0	1	0.23150000000000004
2.0	2	0.23349999999999999
2.0	3	0.24299999999999997
2.0	4	0.229
2.0	5	0.21300000000000002
2.0	6	0.19
2.0	7	0.17200000000000001
2.0	8	0.14049999999999999

